The broad-band properties of the intermediate synchrotron peaked BL Lac S2 0109+22 from radio to VHE gamma rays

The MAGIC telescopes observed S2 0109+22 in 2015 July during its flaring activity in high energy gamma rays observed by Fermi-LAT. We analyse the MAGIC data to characterise the very high energy (VHE) gamma-ray emission of S2 0109+22, which belongs to the subclass of intermediate synchrotron peak (ISP) BL Lac objects. We study the multi-frequency emission in order to investigate the source classification. Finally, we compare the source long-term behaviour to other VHE gamma-ray emitting (TeV) blazars. We performed a temporal and spectral analysis of the data centred around the MAGIC interval of observation (MJD 57225-57231). Long-term radio and optical data have also been investigated using the discrete correlation function. The redshift of the source is estimated through optical host-galaxy imaging and also using the amount of VHE gamma-ray absorption. The quasi-simultaneous multi-frequency spectral energy distribution (SED) is modelled with the conventional one-zone synchrotron self-Compton (SSC) model. MAGIC observations resulted in the detection of the source at a significance level of $5.3\,\sigma$. The VHE gamma-ray emission of S2 0109+22 is variable on a daily time scale. VHE gamma-ray luminosity of the source is lower than the average of TeV BL Lacs. The optical polarization, and long-term optical/radio behaviour of the source are different from the general population of TeV blazars. All these findings agree with the classification of the source as an ISP BL Lac object. We estimate the source redshift as $z = 0.36 \pm 0.07$. The SSC parameters describing the SED are rather typical for blazars.

==> KVA_S2_0109+22.txt <==
jd	      flux	 error
2457227.71970 5.5738e-03 8.2132e-05
2457228.71900 5.5380e-03 8.1605e-05
2457229.71475 4.5683e-03 7.1522e-05
2457230.70978 4.4561e-03 6.9765e-05
2457231.72096 4.5264e-03 7.0866e-05
2457232.71396 4.3466e-03 6.8052e-05
2457233.72342 3.9170e-03 6.4932e-05
2457249.69510 3.4178e-03 5.9805e-05
2457258.68950 4.7092e-03 7.3729e-05
2457259.68397 4.5936e-03 7.1918e-05
2457260.67156 4.3266e-03 6.7739e-05
2457261.65353 4.4438e-03 6.9573e-05
2457262.65381 4.9085e-03 7.6849e-05
2457267.67010 4.6876e-03 1.0360e-04
2457268.66927 4.1357e-03 6.8558e-05
2457269.67459 4.1740e-03 6.5349e-05
2457273.66874 4.1167e-03 6.8243e-05
2457275.65172 3.8313e-03 6.3512e-05
2457277.64999 4.8323e-03 7.1206e-05
2457279.64636 5.4369e-03 8.0115e-05
2457280.66625 5.3426e-03 7.8725e-05
2457303.60933 4.6747e-03 7.3188e-05
2457308.60241 4.5893e-03 7.1852e-05
2457348.40458 5.8526e-03 9.1630e-05
2457370.43528 4.4520e-03 7.3800e-05
2457373.36557 4.1510e-03 7.2633e-05
2457406.39469 5.8257e-03 9.1209e-05
2457408.36541 5.0414e-03 7.8930e-05
2457414.32426 6.1511e-03 9.0639e-05
2457429.32899 5.8419e-03 9.1462e-05
2457606.68314 2.4692e-03 5.2299e-05
2457627.72702 3.9170e-03 6.1325e-05
2457635.69986 3.9423e-03 6.1722e-05
2457639.61947 3.8597e-03 6.0428e-05
2457640.62337 3.4241e-03 5.6762e-05
2457693.38798 2.9577e-03 5.7199e-05
2457702.38796 3.4399e-03 6.0192e-05
2457710.36295 4.0640e-03 6.7369e-05
2457712.35440 3.9642e-03 6.2064e-05
2457721.32575 3.6894e-03 8.8332e-05
2457730.39414 4.2673e-03 7.8597e-05
2457739.37140 3.8597e-03 6.3982e-05
2457752.34019 3.7441e-03 2.8909e-04
2457754.36468 3.9935e-03 6.6200e-05
2457755.35226 4.1091e-03 6.8118e-05
2457757.31165 3.8243e-03 7.0438e-05
2457776.33321 5.1541e-03 8.0694e-05
2457781.32341 5.7511e-03 9.0041e-05
2457801.32994 3.7857e-03 6.9728e-05


==> Mesahovi_S20109+22.txt <==
year		time	 hour		Source	 	Fr.	Catalog		mjd		Flux	Error
2005.59488	05-08-06 03:09:00	S20109+22	37	KURP-GIX	53588.13125	0.29	0.04
2005.7209	05-09-21 03:05:00	S20109+22	37	KURP-GIX	53634.12847	0.46	0.09
2005.835228	05-11-01 20:36:00	S20109+22	37	KURP-GIX	53675.85833	0.42	0.05
2006.037373	06-01-14 15:23:00	S20109+22	37	KURP-GIX	53749.64097	0.45	0.11
2006.132886	06-02-18 12:05:00	S20109+22	37	KURP-GIX	53784.50347	0.48	0.12
2006.461229	06-06-18 08:22:00	S20109+22	37	KURP-GIX	53904.34861	0.84	0.09
2006.463731	06-06-19 06:17:00	S20109+22	37	KURP-GIX	53905.26181	0.93	0.06
2006.545997	06-07-19 06:56:00	S20109+22	37	KURP-GIX	53935.28889	0.79	0.17
2006.824541	06-10-28 22:59:00	S20109+22	37	KURP-GIX	54036.95764	0.84	0.07
2006.933611	06-12-07 18:26:00	S20109+22	37	KURP-GIX	54076.76806	1.05	0.1
2006.982789	06-12-25 17:14:00	S20109+22	37	KURP-GIX	54094.71806	0.96	0.08
2007.10586	07-02-08 15:20:00	S20109+22	37	KURP-GIX	54139.63889	0.97	0.07
2007.124751	07-02-15 12:49:00	S20109+22	37	KURP-GIX	54146.53403	1.1	0.07
2007.589463	07-08-04 03:42:00	S20109+22	37	KURP-GIX	54316.15417	1.05	0.1
2007.693198	07-09-11 00:25:00	S20109+22	37	KURP-GIX	54354.01736	0.5	0.09
2007.800086	07-10-20 00:45:00	S20109+22	37	KURP-GIX	54393.03125	0.82	0.11
2007.969317	07-12-20 19:13:00	S20109+22	37	KURP-GIX	54454.80069	0.85	0.08
2008.127469	08-02-16 15:41:00	S20109+22	37	KURP-GIX	54512.65347	0.82	0.12
2008.339986	08-05-04 10:26:00	S20109+22	37	KURP-GIX	54590.43472	0.68	0.17
2008.396894	08-05-25 06:19:00	S20109+22	37	KURP-GIX	54611.26319	0.51	0.07
2008.397327	08-05-25 10:07:00	S20109+22	37	KURP-GIX	54611.42153	0.48	0.09
2008.565724	08-07-26 01:19:00	S20109+22	37	KURP-GIX	54673.05486	0.45	0.08
2008.699503	08-09-13 00:26:00	S20109+22	37	KURP-GIX	54722.01806	0.7	0.09
2008.985394	08-12-26 15:42:00	S20109+22	37	KURP-GIX	54826.65417	1.52	0.17
2008.988259	08-12-27 16:52:00	S20109+22	37	KURP-GIX	54827.70278	1.43	0.09
2009.089332	09-02-02 14:33:00	S20109+22	37	KURP-GIX	54864.60625	1.31	0.08
2009.179912	09-03-07 16:02:00	S20109+22	37	KURP-GIX	54897.66806	1.26	0.13
2009.204222	09-03-16 12:59:00	S20109+22	37	KURP-GIX	54906.54097	1.13	0.15
2009.357241	09-05-11 09:26:00	S20109+22	37	KURP-GIX	54962.39306	0.71	0.11
2009.430908	09-06-07 06:45:00	S20109+22	37	KURP-GIX	54989.28125	0.5	0.1
2009.482667	09-06-26 04:10:00	S20109+22	37	KURP-GIX	55008.17361	0.4	0.08
2009.488594	09-06-28 08:05:00	S20109+22	37	KURP-GIX	55010.33681	0.52	0.1
2009.523963	09-07-11 05:55:00	S20109+22	37	KURP-GIX	55023.24653	0.57	0.1
2009.543004	09-07-18 04:43:00	S20109+22	37	KURP-GIX	55030.19653	0.37	0.05
2009.603014	09-08-09 02:24:00	S20109+22	37	KURP-GIX	55052.1	0.19	0.04
2010.179473	10-03-07 12:11:00	S20109+22	37	KURP-GIX	55262.50764	0.29	0.06
2010.4225	10-06-04 05:06:00	S20109+22	37	KURP-GIX	55351.2125	0.43	0.09
2010.488227	10-06-28 04:52:00	S20109+22	37	KURP-GIX	55375.20278	0.42	0.07
2010.523813	10-07-11 04:36:00	S20109+22	37	KURP-GIX	55388.19167	0.35	0.07
2010.526583	10-07-12 04:52:00	S20109+22	37	KURP-GIX	55389.20278	0.46	0.05
2010.556573	10-07-23 03:35:00	S20109+22	37	KURP-GIX	55400.14931	0.38	0.08
2010.595023	10-08-06 04:24:00	S20109+22	37	KURP-GIX	55414.18333	0.93	0.18
2010.60035	10-08-08 03:04:00	S20109+22	37	KURP-GIX	55416.12778	0.39	0.09
2010.603048	10-08-09 02:42:00	S20109+22	37	KURP-GIX	55417.1125	0.4	0.05
2010.622298	10-08-16 03:20:00	S20109+22	37	KURP-GIX	55424.13889	0.31	0.05
2010.649589	10-08-26 02:24:00	S20109+22	37	KURP-GIX	55434.1	0.3	0.06
2010.668889	10-09-02 03:28:00	S20109+22	37	KURP-GIX	55441.14444	0.49	0.12
2010.750647	10-10-01 23:40:00	S20109+22	37	KURP-GIX	55470.98611	0.42	0.05
2010.807768	10-10-22 20:03:00	S20109+22	37	KURP-GIX	55491.83542	0.38	0.05
2010.835167	10-11-01 20:04:00	S20109+22	37	KURP-GIX	55501.83611	0.42	0.06
2010.884395	10-11-19 19:18:00	S20109+22	37	KURP-GIX	55519.80417	0.49	0.09
2010.908885	10-11-28 17:50:00	S20109+22	37	KURP-GIX	55528.74306	0.43	0.05
2010.911904	10-11-29 20:17:00	S20109+22	37	KURP-GIX	55529.84514	0.48	0.06
2010.974625	10-12-22 17:43:00	S20109+22	37	KURP-GIX	55552.73819	0.51	0.06
2010.9993	10-12-31 17:52:00	S20109+22	37	KURP-GIX	55561.74444	0.49	0.11
2011.037637	11-01-14 17:42:00	S20109+22	37	KURP-GIX	55575.7375	0.33	0.07
2011.056524	11-01-21 15:09:00	S20109+22	37	KURP-GIX	55582.63125	0.33	0.06
2011.124983	11-02-15 14:51:00	S20109+22	37	KURP-GIX	55607.61875	0.4	0.04
2011.133213	11-02-18 14:57:00	S20109+22	37	KURP-GIX	55610.62292	0.29	0.05
2011.143866	11-02-22 12:16:00	S20109+22	37	KURP-GIX	55614.51111	0.46	0.06
2011.179288	11-03-07 10:34:00	S20109+22	37	KURP-GIX	55627.44028	0.48	0.1
2011.384385	11-05-21 07:13:00	S20109+22	37	KURP-GIX	55702.30069	0.43	0.07
2011.422618	11-06-04 06:08:00	S20109+22	37	KURP-GIX	55716.25556	0.32	0.05
2011.438929	11-06-10 05:01:00	S20109+22	37	KURP-GIX	55722.20903	0.29	0.06
2011.493461	11-06-30 02:43:00	S20109+22	37	KURP-GIX	55742.11319	0.4	0.08
2011.518286	11-07-09 04:11:00	S20109+22	37	KURP-GIX	55751.17431	0.29	0.06
2011.521113	11-07-10 04:57:00	S20109+22	37	KURP-GIX	55752.20625	0.36	0.06
2011.523896	11-07-11 05:20:00	S20109+22	37	KURP-GIX	55753.22222	0.38	0.09
2011.559142	11-07-24 02:05:00	S20109+22	37	KURP-GIX	55766.08681	0.29	0.05
2011.592066	11-08-05 02:30:00	S20109+22	37	KURP-GIX	55778.10417	0.3	0.04
2011.594606	11-08-06 00:45:00	S20109+22	37	KURP-GIX	55779.03125	0.19	0.04
2011.619347	11-08-15 01:29:00	S20109+22	37	KURP-GIX	55788.06181	0.24	0.06
2011.654783	11-08-27 23:54:00	S20109+22	37	KURP-GIX	55800.99583	0.3	0.06
2011.690542	11-09-10 01:09:00	S20109+22	37	KURP-GIX	55814.04792	0.29	0.06
2011.714951	11-09-18 22:58:00	S20109+22	37	KURP-GIX	55822.95694	0.28	0.06
2012.020843	12-01-08 15:05:00	S20109+22	37	KURP-GIX	55934.62847	0.32	0.06
2012.059033	12-01-22 14:33:00	S20109+22	37	KURP-GIX	55948.60625	0.4	0.08
2012.078112	12-01-29 14:08:00	S20109+22	37	KURP-GIX	55955.58889	0.4	0.05
2012.080946	12-01-30 15:02:00	S20109+22	37	KURP-GIX	55956.62639	0.44	0.04
2012.132597	12-02-18 12:44:00	S20109+22	37	KURP-GIX	55975.53056	0.45	0.08
2012.151656	12-02-25 12:09:00	S20109+22	37	KURP-GIX	55982.50625	0.39	0.08
2012.364337	12-05-13 08:20:00	S20109+22	37	KURP-GIX	56060.34722	0.46	0.1
2012.462244	12-06-18 04:21:00	S20109+22	37	KURP-GIX	56096.18125	0.64	0.08
2012.494906	12-06-30 03:15:00	S20109+22	37	KURP-GIX	56108.13542	0.4	0.08
2012.51432	12-07-07 05:47:00	S20109+22	37	KURP-GIX	56115.24097	0.51	0.08
2012.546661	12-07-19 01:52:00	S20109+22	37	KURP-GIX	56127.07778	0.41	0.06
2012.587929	12-08-03 04:22:00	S20109+22	37	KURP-GIX	56142.18194	0.47	0.05
2012.604093	12-08-09 02:21:00	S20109+22	37	KURP-GIX	56148.09792	0.41	0.05
2012.658601	12-08-29 01:09:00	S20109+22	37	KURP-GIX	56168.04792	0.39	0.09
2012.699617	12-09-13 01:26:00	S20109+22	37	KURP-GIX	56183.05972	0.46	0.06
2012.748609	12-09-30 23:47:00	S20109+22	37	KURP-GIX	56200.99097	0.51	0.06
2012.876622	12-11-16 20:15:00	S20109+22	37	KURP-GIX	56247.84375	0.6	0.1
2012.939375	12-12-09 19:28:00	S20109+22	37	KURP-GIX	56270.81111	0.51	0.1
2012.977171	12-12-23 15:28:00	S20109+22	37	KURP-GIX	56284.64444	0.29	0.04
2012.98003	12-12-24 16:35:00	S20109+22	37	KURP-GIX	56285.69097	0.42	0.05
2013.012698	13-01-05 15:14:00	S20109+22	37	KURP-GIX	56297.63472	0.41	0.05
2013.018314	13-01-07 16:26:00	S20109+22	37	KURP-GIX	56299.68472	0.49	0.07
2013.032011	13-01-12 16:25:00	S20109+22	37	KURP-GIX	56304.68403	0.49	0.04
2013.048246	13-01-18 14:38:00	S20109+22	37	KURP-GIX	56310.60972	0.46	0.06
2013.051117	13-01-19 15:47:00	S20109+22	37	KURP-GIX	56311.65764	0.56	0.05
2013.064789	13-01-24 15:33:00	S20109+22	37	KURP-GIX	56316.64792	0.31	0.05
2013.086855	13-02-01 16:51:00	S20109+22	37	KURP-GIX	56324.70208	0.52	0.07
2013.127557	13-02-16 13:24:00	S20109+22	37	KURP-GIX	56339.55833	0.55	0.06
2013.165957	13-03-02 13:47:00	S20109+22	37	KURP-GIX	56353.57431	0.56	0.06
2013.203919	13-03-16 10:20:00	S20109+22	37	KURP-GIX	56367.43056	0.9	0.05
2013.220774	13-03-22 13:59:00	S20109+22	37	KURP-GIX	56373.58264	0.69	0.09
2013.351838	13-05-09 10:06:00	S20109+22	37	KURP-GIX	56421.42083	0.77	0.1
2013.376178	13-05-18 07:19:00	S20109+22	37	KURP-GIX	56430.30486	0.81	0.07
2013.411813	13-05-31 07:29:00	S20109+22	37	KURP-GIX	56443.31181	0.79	0.13
2013.414583	13-06-01 07:45:00	S20109+22	37	KURP-GIX	56444.32292	0.77	0.12
2013.417068	13-06-02 05:31:00	S20109+22	37	KURP-GIX	56445.22986	0.6	0.05
2013.457913	13-06-17 03:19:00	S20109+22	37	KURP-GIX	56460.13819	0.81	0.14
2013.493558	13-06-30 03:34:00	S20109+22	37	KURP-GIX	56473.14861	1	0.25
2013.504349	13-07-04 02:06:00	S20109+22	37	KURP-GIX	56477.0875	0.53	0.07
2013.528927	13-07-13 01:24:00	S20109+22	37	KURP-GIX	56486.05833	0.5	0.05
2013.542759	13-07-18 02:34:00	S20109+22	37	KURP-GIX	56491.10694	0.75	0.13
2013.561865	13-07-25 01:56:00	S20109+22	37	KURP-GIX	56498.08056	0.66	0.09
2013.583693	13-08-02 01:09:00	S20109+22	37	KURP-GIX	56506.04792	0.55	0.11
2013.594838	13-08-06 02:47:00	S20109+22	37	KURP-GIX	56510.11597	0.66	0.07
2013.614043	13-08-13 03:01:00	S20109+22	37	KURP-GIX	56517.12569	0.68	0.14
2013.622011	13-08-16 00:49:00	S20109+22	37	KURP-GIX	56520.03403	0.58	0.06
2013.646608	13-08-25 00:17:00	S20109+22	37	KURP-GIX	56529.01181	0.48	0.08
2013.731775	13-09-25 02:21:00	S20109+22	37	KURP-GIX	56560.09792	0.66	0.15
2013.780308	13-10-12 19:30:00	S20109+22	37	KURP-GIX	56577.8125	0.55	0.06
2013.796851	13-10-18 20:25:00	S20109+22	37	KURP-GIX	56583.85069	0.54	0.05
2013.838151	13-11-02 22:12:00	S20109+22	37	KURP-GIX	56598.925	0.7	0.06
2013.876022	13-11-16 17:57:00	S20109+22	37	KURP-GIX	56612.74792	0.84	0.09
2013.89285	13-11-22 21:22:00	S20109+22	37	KURP-GIX	56618.89028	0.5182	0.0592
2013.91442	13-11-30 18:19:00	S20109+22	37	KURP-GIX	56626.76319	0.4643	0.0648
2013.938946	13-12-09 17:10:00	S20109+22	37	KURP-GIX	56635.71528	0.4032	0.0664
2013.949793	13-12-13 16:11:00	S20109+22	37	KURP-GIX	56639.67431	0.5641	0.0591
2014.001941	14-01-01 17:00:00	S20109+22	37	KURP-GIX	56658.70833	0.6033	0.0768
2014.031924	14-01-12 15:39:00	S20109+22	37	KURP-GIX	56669.65208	0.4931	0.0677
2014.078525	14-01-29 15:53:00	S20109+22	37	KURP-GIX	56686.66181	0.612	0.07
2014.122076	14-02-14 13:23:00	S20109+22	37	KURP-GIX	56702.55764	0.6758	0.1424
2014.133354	14-02-18 16:11:00	S20109+22	37	KURP-GIX	56706.67431	0.9137	0.1284
2014.152049	14-02-25 11:57:00	S20109+22	37	KURP-GIX	56713.49792	0.5498	0.0797
2014.215247	14-03-20 13:34:00	S20109+22	37	KURP-GIX	56736.56528	0.5171	0.1251
2014.244979	14-03-31 10:01:00	S20109+22	37	KURP-GIX	56747.41736	0.6971	0.1251
2014.354477	14-05-10 09:13:00	S20109+22	37	KURP-GIX	56787.38403	0.4821	0.0759
2014.378912	14-05-19 07:16:00	S20109+22	37	KURP-GIX	56796.30278	0.3903	0.0474
2014.414403	14-06-01 06:10:00	S20109+22	37	KURP-GIX	56809.25694	0.4757	0.0932
2014.417051	14-06-02 05:22:00	S20109+22	37	KURP-GIX	56810.22361	0.326	0.0714
2014.488287	14-06-28 05:23:00	S20109+22	37	KURP-GIX	56836.22431	0.5972	0.0671
2014.488508	14-06-28 07:19:00	S20109+22	37	KURP-GIX	56836.30486	0.3438	0.0766
2014.529427	14-07-13 05:46:00	S20109+22	37	KURP-GIX	56851.24028	0.4062	0.0995
2014.550888	14-07-21 01:46:00	S20109+22	37	KURP-GIX	56859.07361	0.4296	0.1016
2014.575591	14-07-30 02:10:00	S20109+22	37	KURP-GIX	56868.09028	0.574	0.0768
2014.60298	14-08-09 02:06:00	S20109+22	37	KURP-GIX	56878.0875	0.3433	0.0546
2014.652248	14-08-27 01:41:00	S20109+22	37	KURP-GIX	56896.07014	0.5279	0.06
2014.673801	14-09-03 22:29:00	S20109+22	37	KURP-GIX	56903.93681	0.6099	0.0672
2014.695646	14-09-11 21:51:00	S20109+22	37	KURP-GIX	56911.91042	0.3869	0.0918
2014.728662	14-09-23 23:05:00	S20109+22	37	KURP-GIX	56923.96181	0.4167	0.0491
2014.788914	14-10-15 22:52:00	S20109+22	37	KURP-GIX	56945.95278	0.6219	0.1421
2014.89269	14-11-22 19:57:00	S20109+22	37	KURP-GIX	56983.83125	0.4434	0.0687
2014.914669	14-11-30 20:30:00	S20109+22	37	KURP-GIX	56991.85417	0.419	0.0411
2014.969063	14-12-20 16:59:00	S20109+22	37	KURP-GIX	57011.70764	0.2548	0.0549
2014.988297	14-12-27 17:28:00	S20109+22	37	KURP-GIX	57018.72778	0.2988	0.0567
2015.015539	15-01-06 16:07:00	S20109+22	37	KURP-GIX	57028.67153	0.3294	0.0496
2015.193078	15-03-12 11:21:00	S20109+22	37	KURP-GIX	57093.47292	0.4093	0.0575
2015.559133	15-07-24 02:00:00	S20109+22	37	KURP-GIX	57227.08333	0.2515	0.0579
2015.583779	15-08-02 01:54:00	S20109+22	37	KURP-GIX	57236.07917	0.2559	0.0473
2015.663169	15-08-31 01:21:00	S20109+22	37	KURP-GIX	57265.05625	0.4296	0.062
2015.693184	15-09-11 00:17:27	S20109+22	37	KURP-GIX	57276.01212	0.2565	0.0574
2015.753572	15-10-03 01:17:20	S20109+22	37	KURP-GIX	57298.0537	0.7591	0.1424
2015.756086	15-10-03 23:18:35	S20109+22	37	KURP-GIX	57298.97124	0.3845	0.0513
2015.827047	15-10-29 20:56:04	S20109+22	37	KURP-GIX	57324.87227	0.4573	0.0589
2015.848765	15-11-06 19:11:00	S20109+22	37	KURP-GIX	57332.79931	0.3898	0.0829
2015.988177	15-12-27 16:25:46	S20109+22	37	KURP-GIX	57383.68456	0.3368	0.0416
2016.007552	16-01-03 18:20:23	S20109+22	37	KURP-GIX	57390.76416	0.326	0.064
2016.028996	16-01-11 14:42:09	S20109+22	37	KURP-GIX	57398.6126	0.4781	0.0944
2016.053749	16-01-20 16:07:44	S20109+22	37	KURP-GIX	57407.67204	0.4057	0.0545
2016.056453	16-01-21 15:52:47	S20109+22	37	KURP-GIX	57408.66166	0.3487	0.0449
2016.086142	16-02-01 12:40:04	S20109+22	37	KURP-GIX	57419.52782	0.3804	0.0428
2016.124399	16-02-15 12:43:26	S20109+22	37	KURP-GIX	57433.53016	0.3929	0.0914
2016.165257	16-03-01 11:37:18	S20109+22	37	KURP-GIX	57448.48424	0.4071	0.049
2016.184539	16-03-08 12:59:36	S20109+22	37	KURP-GIX	57455.54139	0.4773	0.0876
2016.206152	16-03-16 10:50:10	S20109+22	37	KURP-GIX	57463.4515	0.4786	0.0971
2016.206219	16-03-16 11:25:33	S20109+22	37	KURP-GIX	57463.47608	0.4667	0.1101
2016.228302	16-03-24 13:24:08	S20109+22	37	KURP-GIX	57471.55843	0.7422	0.1725
2016.348096	16-05-07 09:40:24	S20109+22	37	KURP-GIX	57515.40306	0.7321	0.098
2016.402564	16-05-27 08:07:11	S20109+22	37	KURP-GIX	57535.33832	0.9576	0.2227
2016.405129	16-05-28 06:38:58	S20109+22	37	KURP-GIX	57536.27706	0.6097	0.1283
2016.42956	16-06-06 05:15:29	S20109+22	37	KURP-GIX	57545.21909	0.5564	0.054
2016.478582	16-06-24 03:52:04	S20109+22	37	KURP-GIX	57563.16116	0.5596	0.1019
2016.555118	16-07-22 04:09:36	S20109+22	37	KURP-GIX	57591.17333	0.4131	0.0653
2016.781363	16-10-12 23:29:28	S20109+22	37	KURP-GIX	57673.9788	0.2839	0.0528
2016.797603	16-10-18 22:08:54	S20109+22	37	KURP-GIX	57679.92285	0.3536	0.0518
2016.832861	16-10-31 19:51:04	S20109+22	37	KURP-GIX	57692.82713	0.2343	0.0385
2016.884981	16-11-19 21:40:28	S20109+22	37	KURP-GIX	57711.9031	0.4688	0.0644
2016.947273	16-12-12 16:50:54	S20109+22	37	KURP-GIX	57734.70201	0.2882	0.0552
2016.947457	16-12-12 18:27:31	S20109+22	37	KURP-GIX	57734.76911	0.3239	0.0577
2016.985441	16-12-26 16:06:38	S20109+22	37	KURP-GIX	57748.67127	0.396	0.0856
2017.013137	17-01-05 19:04:37	S20109+22	37	KURP-GIX	57758.79487	0.4687	0.0776
2017.042804	17-01-16 14:57:36	S20109+22	37	KURP-GIX	57769.62333	0.4007	0.0751
2017.064841	17-01-24 16:00:15	S20109+22	37	KURP-GIX	57777.66684	0.4739	0.0576
2017.11399	17-02-11 14:33:19	S20109+22	37	KURP-GIX	57795.60647	0.489	0.0584
2017.130581	17-02-17 15:53:30	S20109+22	37	KURP-GIX	57801.66215	0.6636	0.1382
2017.398173	17-05-26 07:59:57	S20109+22	37	KURP-GIX	57899.3333	0.5992	0.1417
2017.455371	17-06-16 05:02:55	S20109+22	37	KURP-GIX	57920.21036	0.5498	0.0455



==> cata.csv <==
band,errband,nufnu,nufnuerr,mjd,mjder,mjy,mjyerr
14.736397,0,-10.654502,0.024702,53708.27411,53708.27411,0.0045589175,0.0002668204
14.736397,0,-10.650502,0.024702,53708.28043,53708.28043,0.0046011006,0.0002692893
14.736397,0,-10.658502,0.024702,53708.28674,53708.28674,0.0045171211,0.0002643742
14.736397,0,-10.654502,0.024702,53708.29308,53708.29308,0.0045589175,0.0002668204
14.736397,0,-10.514502,0.024702,53728.11097,53728.11097,0.0062930579,0.0003683147
14.736397,0,-10.518502,0.024702,53728.11952,53728.11952,0.0062353628,0.000364938
14.736397,0,-10.522502,0.024702,53728.12805,53728.12805,0.0061781967,0.0003615922
14.736397,0,-10.518502,0.024702,53728.13657,53728.13657,0.0062353628,0.000364938
14.736397,0,-10.790502,0.024702,53679.27618,53679.27618,0.0033332027,0.0001950828
14.736397,0,-10.790502,0.024702,53679.28157,53679.28157,0.0033332027,0.0001950828
14.736397,0,-10.794502,0.024702,53679.28697,53679.28697,0.0033026438,0.0001932943
14.736397,0,-10.790502,0.024702,53679.29237,53679.29237,0.0033332027,0.0001950828
14.736397,0,-10.658502,0.024702,53696.22681,53696.22681,0.0045171211,0.0002643742
14.736397,0,-10.654502,0.024702,53696.23377,53696.23377,0.0045589175,0.0002668204
14.736397,0,-10.662502,0.024702,53696.24073,53696.24073,0.0044757079,0.0002619504
14.736397,0,-10.670502,0.024702,53696.24773,53696.24773,0.004394017,0.0002571693
14.736397,0,-10.674502,0.024702,53702.17527,53702.17527,0.0043537324,0.0002548115
14.736397,0,-10.674502,0.024702,53702.18125,53702.18125,0.0043537324,0.0002548115
14.736397,0,-10.662502,0.024702,53702.18719,53702.18719,0.0044757079,0.0002619504
14.736397,0,-10.666502,0.024702,53702.19312,53702.19312,0.0044346743,0.0002595488
14.736397,0,-10.798502,0.024702,53644.33838,53644.33838,0.0032723649,0.0001915222
14.736397,0,-10.806502,0.024702,53644.34757,53644.34757,0.0032126375,0.0001880265
14.736397,0,-10.806502,0.024702,53644.35677,53644.35677,0.0032126375,0.0001880265
14.736397,0,-10.814502,0.024702,53644.36595,53644.36595,0.0031540003,0.0001845946
14.736397,0,-10.690502,0.024702,53651.28503,53651.28503,0.0041962536,0.0002455947
14.736397,0,-10.866502,0.042031,53651.29204,53651.29204,0.0027980903,0.0002843362
14.736397,0,-10.670502,0.024702,53651.29905,53651.29905,0.004394017,0.0002571693
14.736397,0,-10.686502,0.024702,53651.30608,53651.30608,0.0042350811,0.0002478672
14.736397,0,-10.850502,0.024702,53672.24007,53672.24007,0.0029030982,0.0001699101
14.736397,0,-10.854502,0.024702,53672.24954,53672.24954,0.0028764825,0.0001683523
14.736397,0,-10.842502,0.024702,53672.25907,53672.25907,0.0029570709,0.0001730689
14.736397,0,-10.846502,0.024702,53672.26868,53672.26868,0.0029299603,0.0001714822
14.736397,0,-10.738502,0.024702,53636.43204,53636.43204,0.0037571777,0.0002198969
14.736397,0,-10.746502,0.024702,53636.44017,53636.44017,0.0036886014,0.0002158833
14.736397,0,-10.734502,0.024702,53636.44845,53636.44845,0.0037919424,0.0002219316
14.736397,0,-10.742502,0.024702,53636.45662,53636.45662,0.0037227316,0.0002178809
14.736397,0,-10.686502,0.024702,54084.13094,54084.13094,0.0042350811,0.0002478672
14.736397,0,-10.682502,0.024702,54084.1363,54084.1363,0.0042742678,0.0002501607
14.736397,0,-10.698502,0.024702,54084.14166,54084.14166,0.0041196634,0.0002411121
14.736397,0,-10.666502,0.024702,54084.147,54084.147,0.0044346743,0.0002595488
14.736397,0,-10.806502,0.024702,53740.07361,53740.07361,0.0032126375,0.0001880265
14.736397,0,-10.814502,0.024702,53740.08002,53740.08002,0.0031540003,0.0001845946
14.736397,0,-10.806502,0.024702,53740.08641,53740.08641,0.0032126375,0.0001880265
14.736397,0,-10.818502,0.024702,53740.09278,53740.09278,0.0031250843,0.0001829023
14.736397,0,-10.942502,0.024702,53761.07652,53761.07652,0.0023488849,0.0001374735
14.736397,0,-10.954502,0.024702,53761.08294,53761.08294,0.0022848712,0.000133727
14.736397,0,-10.942502,0.028965,53761.08936,53761.08936,0.0023488849,0.0001619996
14.736397,0,-10.942502,0.024702,53761.09575,53761.09575,0.0023488849,0.0001374735
14.736397,0,-10.542502,0.033273,53903.43462,53903.43462,0.005900132,0.000469799
14.736397,0,-10.530502,0.033273,53903.43563,53903.43563,0.0060654319,0.000482961
14.736397,0,-10.550502,0.033273,53903.4366,53903.4366,0.0057924425,0.0004612242
14.736397,0,-10.550502,0.033273,53903.43759,53903.43759,0.0057924425,0.0004612242
14.736397,0,-10.534502,0.024702,54054.18446,54054.18446,0.0060098237,0.0003517378
14.736397,0,-10.538502,0.024702,54054.191,54054.191,0.0059547253,0.0003485131
14.736397,0,-10.542502,0.024702,54054.19753,54054.19753,0.005900132,0.0003453179
14.736397,0,-10.534502,0.024702,54054.20408,54054.20408,0.0060098237,0.0003517378
14.736397,0,-10.598502,0.024702,54061.20838,54061.20838,0.0051863489,0.0003035422
14.736397,0,-10.602502,0.024702,54061.21703,54061.21703,0.0051388002,0.0003007593
14.736397,0,-10.598502,0.024702,54061.22566,54061.22566,0.0051863489,0.0003035422
14.736397,0,-10.602502,0.024702,54061.2343,54061.2343,0.0051388002,0.0003007593
14.736397,0,-10.634502,0.024702,54027.25769,54027.25769,0.0047737726,0.0002793953
14.736397,0,-10.622502,0.024702,54027.26627,54027.26627,0.0049075161,0.0002872229
14.736397,0,-10.618502,0.024702,54027.27486,54027.27486,0.0049529248,0.0002898806
14.736397,0,-10.622502,0.024702,54027.28348,54027.28348,0.0049075161,0.0002872229
14.736397,0,-10.618502,0.024702,54035.23268,54035.23268,0.0049529248,0.0002898806
14.736397,0,-10.614502,0.024702,54035.23917,54035.23917,0.0049987536,0.0002925628
14.736397,0,-10.626502,0.024702,54035.24567,54035.24567,0.0048625237,0.0002845896
14.736397,0,-10.614502,0.024702,54035.25216,54035.25216,0.0049987536,0.0002925628
14.736397,0,-10.498502,0.024702,53995.41786,53995.41786,0.0065292264,0.000382137
14.736397,0,-10.502502,0.024702,53995.42967,53995.42967,0.0064693661,0.0003786335
14.736397,0,-10.494502,0.024702,53995.44147,53995.44147,0.0065896406,0.0003856729
14.736397,0,-10.490502,0.020483,53995.45337,53995.45337,0.0066506138,0.0003211831
14.736397,0,-10.482502,0.024702,54006.27627,54006.27627,0.006774258,0.000396478
14.736397,0,-10.482502,0.024702,54006.28463,54006.28463,0.006774258,0.000396478
14.736397,0,-10.482502,0.024702,54006.29299,54006.29299,0.006774258,0.000396478
14.736397,0,-10.486502,0.024702,54006.30133,54006.30133,0.0067121512,0.0003928431
14.736397,0,-10.790502,0.024702,54117.16381,54117.16381,0.0033332027,0.0001950828
14.736397,0,-10.766502,0.024702,54117.17032,54117.17032,0.003522587,0.000206167
14.736397,0,-10.790502,0.024702,54117.17679,54117.17679,0.0033332027,0.0001950828
14.736397,0,-10.774502,0.024702,54117.18329,54117.18329,0.0034582926,0.000202404
14.736397,0,-10.638502,0.024702,54266.45401,54266.45401,0.0047300064,0.0002768338
14.736397,0,-10.626502,0.024702,54266.45763,54266.45763,0.0048625237,0.0002845896
14.736397,0,-10.626502,0.024702,54266.46137,54266.46137,0.0048625237,0.0002845896
14.736397,0,-10.642502,0.024702,54266.46499,54266.46499,0.0046866415,0.0002742957
14.736397,0,-10.362502,0.020483,54405.23524,54405.23524,0.0089302112,0.0004312735
14.736397,0,-10.366502,0.020483,54405.24227,54405.24227,0.0088483385,0.0004273195
14.736397,0,-10.366502,0.020483,54405.24933,54405.24933,0.0088483385,0.0004273195
14.736397,0,-10.374502,0.020483,54405.25633,54405.25633,0.0086868382,0.0004195201
14.736397,0,-10.554502,0.024702,54413.27575,54413.27575,0.0057393371,0.000335907
14.736397,0,-10.534502,0.024702,54413.28222,54413.28222,0.0060098237,0.0003517378
14.736397,0,-10.538502,0.024702,54413.28872,54413.28872,0.0059547253,0.0003485131
14.736397,0,-10.538502,0.024702,54413.29522,54413.29522,0.0059547253,0.0003485131
14.736397,0,-10.626502,0.024702,54422.13659,54422.13659,0.0048625237,0.0002845896
14.736397,0,-10.626502,0.024702,54422.14357,54422.14357,0.0048625237,0.0002845896
14.736397,0,-10.614502,0.024702,54422.15055,54422.15055,0.0049987536,0.0002925628
14.736397,0,-10.630502,0.024702,54422.15754,54422.15754,0.0048179438,0.0002819805
14.736397,0,-10.614502,0.024702,54381.3062,54381.3062,0.0049987536,0.0002925628
14.736397,0,-10.614502,0.024702,54381.31372,54381.31372,0.0049987536,0.0002925628
14.736397,0,-10.610502,0.024702,54381.32124,54381.32124,0.0050450065,0.0002952698
14.736397,0,-10.610502,0.024702,54381.32884,54381.32884,0.0050450065,0.0002952698
14.736397,0,-10.526502,0.024702,54387.44548,54387.44548,0.0061215546,0.0003582771
14.736397,0,-10.538502,0.024702,54387.45059,54387.45059,0.0059547253,0.0003485131
14.736397,0,-10.526502,0.024702,54387.45568,54387.45568,0.0061215546,0.0003582771
14.736397,0,-10.530502,0.024702,54387.46093,54387.46093,0.0060654319,0.0003549924
14.736397,0,-10.570502,0.024702,54394.23505,54394.23505,0.0055317396,0.0003237569
14.736397,0,-10.574502,0.024702,54394.24582,54394.24582,0.0054810243,0.0003207887
14.736397,0,-10.578502,0.024702,54394.2566,54394.2566,0.005430774,0.0003178477
14.736397,0,-10.590502,0.024702,54394.26736,54394.26736,0.0052827703,0.0003091855
14.736397,0,-10.590502,0.024702,54348.4475,54348.4475,0.0052827703,0.0003091855
14.736397,0,-10.570502,0.024702,54348.45535,54348.45535,0.0055317396,0.0003237569
14.736397,0,-10.570502,0.024702,54348.46332,54348.46332,0.0055317396,0.0003237569
14.736397,0,-10.570502,0.024702,54348.47107,54348.47107,0.0055317396,0.0003237569
14.736397,0,-10.562502,0.024702,54356.33821,54356.33821,0.0056345824,0.000329776
14.736397,0,-10.538502,0.024702,54356.34648,54356.34648,0.0059547253,0.0003485131
14.736397,0,-10.526502,0.024702,54356.35482,54356.35482,0.0061215546,0.0003582771
14.736397,0,-10.542502,0.024702,54356.36311,54356.36311,0.005900132,0.0003453179
14.736397,0,-10.622502,0.024702,54363.26735,54363.26735,0.0049075161,0.0002872229
14.736397,0,-10.602502,0.024702,54363.27445,54363.27445,0.0051388002,0.0003007593
14.736397,0,-10.618502,0.024702,54363.28155,54363.28155,0.0049529248,0.0002898806
14.736397,0,-10.594502,0.024702,54363.28863,54363.28863,0.0052343376,0.0003063508
14.736397,0,-10.590502,0.024702,54802.18106,54802.18106,0.0052827703,0.0003091855
14.736397,0,-10.598502,0.024702,54802.18836,54802.18836,0.0051863489,0.0003035422
14.736397,0,-10.582502,0.024702,54802.19563,54802.19563,0.0053809844,0.0003149337
14.736397,0,-10.578502,0.024702,54802.20286,54802.20286,0.005430774,0.0003178477
14.736397,0,-10.534502,0.024702,54498.12549,54498.12549,0.0060098237,0.0003517378
14.736397,0,-10.542502,0.024702,54498.13054,54498.13054,0.005900132,0.0003453179
14.736397,0,-10.534502,0.024702,54498.13555,54498.13555,0.0060098237,0.0003517378
14.736397,0,-10.530502,0.024702,54498.14054,54498.14054,0.0060654319,0.0003549924
14.736397,0,-10.646502,0.024702,54626.45801,54626.45801,0.0046436741,0.000271781
14.736397,0,-10.638502,0.024702,54626.45947,54626.45947,0.0047300064,0.0002768338
14.736397,0,-10.622502,0.024702,54626.46095,54626.46095,0.0049075161,0.0002872229
14.736397,0,-10.630502,0.024702,54626.46242,54626.46242,0.0048179438,0.0002819805
14.736397,0,-10.526502,0.024702,54772.24532,54772.24532,0.0061215546,0.0003582771
14.736397,0,-10.526502,0.024702,54772.25201,54772.25201,0.0061215546,0.0003582771
14.736397,0,-10.526502,0.024702,54772.2587,54772.2587,0.0061215546,0.0003582771
14.736397,0,-10.518502,0.024702,54772.26533,54772.26533,0.0062353628,0.000364938
14.736397,0,-10.694502,0.024702,54787.21548,54787.21548,0.0041577822,0.0002433431
14.736397,0,-10.710502,0.024702,54787.22211,54787.22211,0.0040073911,0.0002345412
14.736397,0,-10.710502,0.024702,54787.22867,54787.22867,0.0040073911,0.0002345412
14.736397,0,-10.714502,0.024702,54787.23531,54787.23531,0.0039706511,0.0002323909
14.736397,0,-10.706502,0.024702,54787.24185,54787.24185,0.004044471,0.0002367113
14.736397,0,-10.614502,0.024702,54746.35346,54746.35346,0.0049987536,0.0002925628
14.736397,0,-10.626502,0.024702,54746.35922,54746.35922,0.0048625237,0.0002845896
14.736397,0,-10.622502,0.024702,54746.36506,54746.36506,0.0049075161,0.0002872229
14.736397,0,-10.622502,0.024702,54746.3708,54746.3708,0.0049075161,0.0002872229
14.736397,0,-10.494502,0.020483,54763.33357,54763.33357,0.0065896406,0.0003182385
14.736397,0,-10.490502,0.020483,54763.34751,54763.34751,0.0066506138,0.0003211831
14.736397,0,-10.494502,0.020483,54763.36143,54763.36143,0.0065896406,0.0003182385
14.736397,0,-10.490502,0.020483,54763.37531,54763.37531,0.0066506138,0.0003211831
14.736397,0,-10.646502,0.024702,54718.30421,54718.30421,0.0046436741,0.000271781
14.736397,0,-10.654502,0.024702,54718.31015,54718.31015,0.0045589175,0.0002668204
14.736397,0,-10.650502,0.024702,54718.31605,54718.31605,0.0046011006,0.0002692893
14.736397,0,-10.654502,0.024702,54718.32197,54718.32197,0.0045589175,0.0002668204
14.736397,0,-10.674502,0.024702,54731.46598,54731.46598,0.0043537324,0.0002548115
14.736397,0,-10.682502,0.024702,54731.47357,54731.47357,0.0042742678,0.0002501607
14.736397,0,-10.686502,0.024702,54731.48121,54731.48121,0.0042350811,0.0002478672
14.736397,0,-10.690502,0.024702,54731.48881,54731.48881,0.0041962536,0.0002455947
14.736397,0,-10.626502,0.024702,54739.30042,54739.30042,0.0048625237,0.0002845896
14.736397,0,-10.618502,0.024702,54739.30584,54739.30584,0.0049529248,0.0002898806
14.736397,0,-10.618502,0.024702,54739.31127,54739.31127,0.0049529248,0.0002898806
14.736397,0,-10.622502,0.024702,54739.31671,54739.31671,0.0049075161,0.0002872229
14.736397,0,-10.738502,0.024702,55058.47495,55058.47495,0.0037571777,0.0002198969
14.736397,0,-10.734502,0.024702,55058.48045,55058.48045,0.0037919424,0.0002219316
14.736397,0,-10.742502,0.024702,55058.48595,55058.48595,0.0037227316,0.0002178809
14.736397,0,-10.746502,0.024702,55058.49136,55058.49136,0.0036886014,0.0002158833
14.736397,0,-10.654502,0.024702,55176.14699,55176.14699,0.0045589175,0.0002668204
14.736397,0,-10.650502,0.024702,55176.15426,55176.15426,0.0046011006,0.0002692893
14.736397,0,-10.630502,0.024702,55176.16154,55176.16154,0.0048179438,0.0002819805
14.736397,0,-10.650502,0.024702,55176.16888,55176.16888,0.0046011006,0.0002692893
14.736397,0,-10.658502,0.024702,55184.18025,55184.18025,0.0045171211,0.0002643742
14.736397,0,-10.658502,0.024702,55184.18708,55184.18708,0.0045171211,0.0002643742
14.736397,0,-10.650502,0.024702,55184.19397,55184.19397,0.0046011006,0.0002692893
14.736397,0,-10.654502,0.024702,55184.20079,55184.20079,0.0045589175,0.0002668204
14.736397,0,-10.514502,0.024702,54848.13584,54848.13584,0.0062930579,0.0003683147
14.736397,0,-10.514502,0.024702,54848.14308,54848.14308,0.0062930579,0.0003683147
14.736397,0,-10.514502,0.024702,54848.15034,54848.15034,0.0062930579,0.0003683147
14.736397,0,-10.514502,0.024702,54848.15761,54848.15761,0.0062930579,0.0003683147
14.736397,0,-10.538502,0.024702,54861.09463,54861.09463,0.0059547253,0.0003485131
14.736397,0,-10.538502,0.024702,54861.1032,54861.1032,0.0059547253,0.0003485131
14.736397,0,-10.534502,0.024702,54861.1117,54861.1117,0.0060098237,0.0003517378
14.736397,0,-10.534502,0.024702,54861.12022,54861.12022,0.0060098237,0.0003517378
14.736397,0,-10.606502,0.024702,55141.20423,55141.20423,0.0050916874,0.0002980019
14.736397,0,-10.614502,0.024702,55141.21028,55141.21028,0.0049987536,0.0002925628
14.736397,0,-10.610502,0.024702,55141.21623,55141.21623,0.0050450065,0.0002952698
14.736397,0,-10.606502,0.024702,55141.22226,55141.22226,0.0050916874,0.0002980019
14.736397,0,-10.542502,0.024702,55154.20813,55154.20813,0.005900132,0.0003453179
14.736397,0,-10.542502,0.024702,55154.21418,55154.21418,0.005900132,0.0003453179
14.736397,0,-10.542502,0.024702,55154.22022,55154.22022,0.005900132,0.0003453179
14.736397,0,-10.542502,0.024702,55154.22633,55154.22633,0.005900132,0.0003453179
14.736397,0,-10.642502,0.024702,55161.12476,55161.12476,0.0046866415,0.0002742957
14.736397,0,-10.638502,0.024702,55161.13035,55161.13035,0.0047300064,0.0002768338
14.736397,0,-10.638502,0.024702,55161.13594,55161.13594,0.0047300064,0.0002768338
14.736397,0,-10.654502,0.024702,55161.14147,55161.14147,0.0045589175,0.0002668204
14.736397,0,-10.646502,0.024702,55161.14707,55161.14707,0.0046436741,0.000271781
14.736397,0,-10.578502,0.024702,55113.43814,55113.43814,0.005430774,0.0003178477
14.736397,0,-10.582502,0.024702,55113.44603,55113.44603,0.0053809844,0.0003149337
14.736397,0,-10.578502,0.024702,55113.45384,55113.45384,0.005430774,0.0003178477
14.736397,0,-10.586502,0.024702,55113.46166,55113.46166,0.0053316512,0.0003120463
14.736397,0,-10.642502,0.024702,55124.19244,55124.19244,0.0046866415,0.0002742957
14.736397,0,-10.638502,0.024702,55124.19961,55124.19961,0.0047300064,0.0002768338
14.736397,0,-10.638502,0.024702,55124.20694,55124.20694,0.0047300064,0.0002768338
14.736397,0,-10.650502,0.024702,55124.21426,55124.21426,0.0046011006,0.0002692893
14.736397,0,-10.670502,0.024702,55130.22845,55130.22845,0.004394017,0.0002571693
14.736397,0,-10.666502,0.024702,55130.23703,55130.23703,0.0044346743,0.0002595488
14.736397,0,-10.670502,0.024702,55130.24565,55130.24565,0.004394017,0.0002571693
14.736397,0,-10.674502,0.024702,55130.25422,55130.25422,0.0043537324,0.0002548115
14.736397,0,-10.530502,0.024702,55092.27426,55092.27426,0.0060654319,0.0003549924
14.736397,0,-10.526502,0.024702,55092.28204,55092.28204,0.0061215546,0.0003582771
14.736397,0,-10.530502,0.024702,55092.28991,55092.28991,0.0060654319,0.0003549924
14.736397,0,-10.526502,0.024702,55092.29786,55092.29786,0.0061215546,0.0003582771
14.736397,0,-10.618502,0.024702,55099.25539,55099.25539,0.0049529248,0.0002898806
14.736397,0,-10.626502,0.024702,55099.26203,55099.26203,0.0048625237,0.0002845896
14.736397,0,-10.618502,0.024702,55099.26866,55099.26866,0.0049529248,0.0002898806
14.736397,0,-10.614502,0.024702,55099.27529,55099.27529,0.0049987536,0.0002925628
14.736397,0,-10.790502,0.024702,55531.21727,55531.21727,0.0033332027,0.0001950828
14.736397,0,-10.774502,0.024702,55531.23103,55531.23103,0.0034582926,0.000202404
14.736397,0,-10.758502,0.024702,55531.23798,55531.23798,0.0035880768,0.0002099999
14.736397,0,-10.734502,0.024702,55543.13712,55543.13712,0.0037919424,0.0002219316
14.736397,0,-10.706502,0.024702,55543.15525,55543.15525,0.004044471,0.0002367113
14.736397,0,-10.722502,0.024702,55543.16438,55543.16438,0.0038981786,0.0002281493
14.736397,0,-10.662502,0.024702,55243.09365,55243.09365,0.0044757079,0.0002619504
14.736397,0,-10.662502,0.024702,55243.09679,55243.09679,0.0044757079,0.0002619504
14.736397,0,-10.674502,0.024702,55243.09992,55243.09992,0.0043537324,0.0002548115
14.736397,0,-10.670502,0.024702,55243.10304,55243.10304,0.004394017,0.0002571693
14.736397,0,-10.846502,0.024702,55506.21455,55506.21455,0.0029299603,0.0001714822
14.736397,0,-10.850502,0.024702,55506.22848,55506.22848,0.0029030982,0.0001699101
14.736397,0,-10.850502,0.024702,55506.23542,55506.23542,0.0029030982,0.0001699101
14.736397,0,-10.638502,0.024702,55470.32858,55470.32858,0.0047300064,0.0002768338
14.736397,0,-10.642502,0.024702,55470.33994,55470.33994,0.0046866415,0.0002742957
14.736397,0,-10.622502,0.024702,55470.34568,55470.34568,0.0049075161,0.0002872229
14.736397,0,-10.670502,0.024702,55477.31331,55477.31331,0.004394017,0.0002571693
14.736397,0,-10.650502,0.024702,55477.3294,55477.3294,0.0046011006,0.0002692893
14.736397,0,-10.670502,0.024702,55477.33745,55477.33745,0.004394017,0.0002571693
14.736397,0,-10.742502,0.024702,55482.23699,55482.23699,0.0037227316,0.0002178809
14.736397,0,-10.730502,0.024702,55482.24955,55482.24955,0.0038270288,0.0002239851
14.736397,0,-10.734502,0.024702,55482.25582,55482.25582,0.0037919424,0.0002219316
14.736397,0,-10.822502,0.024702,55497.16468,55497.16468,0.0030964333,0.0001812254
14.736397,0,-10.834502,0.024702,55497.17839,55497.17839,0.0030120469,0.0001762865
14.736397,0,-10.818502,0.024702,55497.18525,55497.18525,0.0031250843,0.0001829023
14.736397,0,-10.666502,0.024702,55577.21608,55577.21608,0.0044346743,0.0002595488
14.736397,0,-10.642502,0.024702,55577.22341,55577.22341,0.0046866415,0.0002742957
14.736397,0,-10.638502,0.024702,55577.23077,55577.23077,0.0047300064,0.0002768338
14.736397,0,-10.626502,0.024702,55577.23813,55577.23813,0.0048625237,0.0002845896
14.736397,0,-10.654502,0.024702,55591.109,55591.109,0.0045589175,0.0002668204
14.736397,0,-10.670502,0.024702,55591.11417,55591.11417,0.004394017,0.0002571693
14.736397,0,-10.670502,0.024702,55591.11929,55591.11929,0.004394017,0.0002571693
14.736397,0,-10.662502,0.024702,55591.12446,55591.12446,0.0044757079,0.0002619504
14.736397,0,-10.994502,0.024702,55825.28176,55825.28176,0.0020838273,0.0001219605
14.736397,0,-10.958502,0.024702,55825.28904,55825.28904,0.0022639234,0.000132501
14.736397,0,-10.958502,0.024702,55825.29642,55825.29642,0.0022639234,0.000132501
14.736397,0,-10.958502,0.024702,55825.3038,55825.3038,0.0022639234,0.000132501
14.736397,0,-10.806502,0.024702,55862.24213,55862.24213,0.0032126375,0.0001880265
14.736397,0,-10.810502,0.024702,55862.25124,55862.25124,0.0031831839,0.0001863027
14.736397,0,-10.806502,0.024702,55862.26044,55862.26044,0.0032126375,0.0001880265
14.736397,0,-10.822502,0.024702,55862.26954,55862.26954,0.0030964333,0.0001812254
14.736397,0,-10.690502,0.024702,55832.40098,55832.40098,0.0041962536,0.0002455947
14.736397,0,-10.682502,0.024702,55832.40659,55832.40659,0.0042742678,0.0002501607
14.736397,0,-10.690502,0.024702,55832.41233,55832.41233,0.0041962536,0.0002455947
14.736397,0,-10.682502,0.024702,55832.4181,55832.4181,0.0042742678,0.0002501607
14.736397,0,-10.862502,0.024702,55851.29281,55851.29281,0.0028239807,0.0001652795
14.736397,0,-10.882502,0.024702,55851.30132,55851.30132,0.0026968807,0.0001578407
14.736397,0,-10.886502,0.024702,55851.30995,55851.30995,0.0026721555,0.0001563936
14.736397,0,-10.894502,0.024702,55851.31847,55851.31847,0.0026233832,0.0001535391
14.736397,0,-10.726502,0.024702,55884.19622,55884.19622,0.0038624399,0.0002260576
14.736397,0,-10.738502,0.024702,55884.20184,55884.20184,0.0037571777,0.0002198969
14.736397,0,-10.730502,0.024702,55884.2075,55884.2075,0.0038270288,0.0002239851
14.736397,0,-10.726502,0.024702,55884.21316,55884.21316,0.0038624399,0.0002260576
14.736397,0,-10.594502,0.024702,55935.2056,55935.2056,0.0052343376,0.0003063508
14.736397,0,-10.578502,0.024702,55935.21116,55935.21116,0.005430774,0.0003178477
14.736397,0,-10.590502,0.024702,55935.21672,55935.21672,0.0052827703,0.0003091855
14.736397,0,-10.586502,0.024702,55935.22224,55935.22224,0.0053316512,0.0003120463
14.736397,0,-10.574502,0.024702,55958.1062,55958.1062,0.0054810243,0.0003207887
14.736397,0,-10.578502,0.024702,55958.11126,55958.11126,0.005430774,0.0003178477
14.736397,0,-10.586502,0.024702,55958.11645,55958.11645,0.0053316512,0.0003120463
14.736397,0,-10.574502,0.024702,55958.12168,55958.12168,0.0054810243,0.0003207887
14.736397,0,-10.626502,0.024702,56187.34174,56187.34174,0.0048625237,0.0002845896
14.736397,0,-10.610502,0.024702,56187.34789,56187.34789,0.0050450065,0.0002952698
14.736397,0,-10.614502,0.024702,56187.35399,56187.35399,0.0049987536,0.0002925628
14.736397,0,-10.610502,0.024702,56187.36015,56187.36015,0.0050450065,0.0002952698
14.736397,0,-10.750502,0.024702,56196.21958,56196.21958,0.0036547841,0.0002139041
14.736397,0,-10.742502,0.024702,56196.2269,56196.2269,0.0037227316,0.0002178809
14.736397,0,-10.754502,0.024702,56196.23564,56196.23564,0.0036212769,0.000211943
14.736397,0,-10.738502,0.024702,56196.24668,56196.24668,0.0037571777,0.0002198969
14.736397,0,-10.698502,0.024702,56205.39253,56205.39253,0.0041196634,0.0002411121
14.736397,0,-10.698502,0.024702,56205.39928,56205.39928,0.0041196634,0.0002411121
14.736397,0,-10.702502,0.024702,56205.40601,56205.40601,0.0040818941,0.0002389016
14.736397,0,-10.702502,0.024702,56205.4167,56205.4167,0.0040818941,0.0002389016
14.736397,0,-10.774502,0.024702,56216.32532,56216.32532,0.0034582926,0.000202404
14.736397,0,-10.750502,0.024702,56216.33164,56216.33164,0.0036547841,0.0002139041
14.736397,0,-10.770502,0.024702,56216.33791,56216.33791,0.0034902918,0.0002042768
14.736397,0,-10.770502,0.024702,56216.34406,56216.34406,0.0034902918,0.0002042768
14.736397,0,-10.654502,0.024702,56225.22933,56225.22933,0.0045589175,0.0002668204
14.736397,0,-10.654502,0.024702,56225.23637,56225.23637,0.0045589175,0.0002668204
14.736397,0,-10.646502,0.024702,56225.24339,56225.24339,0.0046436741,0.000271781
14.736397,0,-10.654502,0.024702,56225.25044,56225.25044,0.0045589175,0.0002668204
14.736397,0,-10.738502,0.024702,56238.27513,56238.27513,0.0037571777,0.0002198969
14.736397,0,-10.738502,0.024702,56238.28258,56238.28258,0.0037571777,0.0002198969
14.736397,0,-10.742502,0.024702,56238.29018,56238.29018,0.0037227316,0.0002178809
14.736397,0,-10.746502,0.024702,56238.29772,56238.29772,0.0036886014,0.0002158833
14.736397,0,-10.766502,0.024702,56244.26145,56244.26145,0.003522587,0.000206167
14.736397,0,-10.766502,0.024702,56244.26754,56244.26754,0.003522587,0.000206167
14.736397,0,-10.766502,0.024702,56244.27365,56244.27365,0.003522587,0.000206167
14.736397,0,-10.750502,0.024702,56244.27974,56244.27974,0.0036547841,0.0002139041
14.736397,0,-10.730502,0.024702,56265.10639,56265.10639,0.0038270288,0.0002239851
14.736397,0,-10.714502,0.024702,56265.11143,56265.11143,0.0039706511,0.0002323909
14.736397,0,-10.722502,0.024702,56265.11645,56265.11645,0.0038981786,0.0002281493
14.736397,0,-10.730502,0.024702,56265.1215,56265.1215,0.0038270288,0.0002239851
14.736397,0,-10.810502,0.024702,56297.17967,56297.17967,0.0031831839,0.0001863027
14.736397,0,-10.814502,0.024702,56297.18637,56297.18637,0.0031540003,0.0001845946
14.736397,0,-10.814502,0.024702,56297.1931,56297.1931,0.0031540003,0.0001845946
14.736397,0,-10.822502,0.024702,56297.19982,56297.19982,0.0030964333,0.0001812254
14.736397,0,-10.894502,0.024702,56331.13954,56331.13954,0.0026233832,0.0001535391
14.736397,0,-10.894502,0.024702,56331.14465,56331.14465,0.0026233832,0.0001535391
14.736397,0,-10.898502,0.024702,56331.14973,56331.14973,0.0025993319,0.0001521315
14.736397,0,-10.886502,0.024702,56331.15486,56331.15486,0.0026721555,0.0001563936
14.736397,0,-10.478502,0.024702,55951.12344,55951.12344,0.0068369394,0.0004001466
14.736397,0,-10.482502,0.024702,55951.13141,55951.13141,0.006774258,0.000396478
14.736397,0,-10.474502,0.024702,55951.1394,55951.1394,0.0069002008,0.0004038491
14.736397,0,-10.478502,0.024702,55951.14738,55951.14738,0.0068369394,0.0004001466
14.736397,0,-10.878502,0.024702,56539.34644,56539.34644,0.0027218346,0.0001593012
14.736397,0,-10.874502,0.024702,56539.35143,56539.35143,0.0027470194,0.0001607752
14.736397,0,-10.898502,0.024702,56539.35641,56539.35641,0.0025993319,0.0001521315
14.736397,0,-10.870502,0.024702,56539.36151,56539.36151,0.0027724373,0.0001622628
14.736397,0,-10.846502,0.024702,56551.2953,56551.2953,0.0029299603,0.0001714822
14.736397,0,-10.878502,0.024702,56551.30039,56551.30039,0.0027218346,0.0001593012
14.736397,0,-10.862502,0.024702,56551.30549,56551.30549,0.0028239807,0.0001652795
14.736397,0,-10.858502,0.024702,56551.31058,56551.31058,0.0028501107,0.0001668088
14.736397,0,-11.026502,0.024702,56561.32934,56561.32934,0.0019358056,0.0001132972
14.736397,0,-11.014502,0.024702,56561.33604,56561.33604,0.0019900397,0.0001164713
14.736397,0,-11.002502,0.024702,56561.34274,56561.34274,0.0020457932,0.0001197344
14.736397,0,-11.026502,0.024702,56561.34948,56561.34948,0.0019358056,0.0001132972
14.736397,0,-10.970502,0.024702,56569.25392,56569.25392,0.0022022252,0.00012889
14.736397,0,-10.962502,0.024702,56569.26173,56569.26173,0.0022431676,0.0001312862
14.736397,0,-10.974502,0.024702,56569.26957,56569.26957,0.0021820351,0.0001277083
14.736397,0,-10.954502,0.024702,56569.27737,56569.27737,0.0022848712,0.000133727
14.736397,0,-10.978502,0.024702,56571.28782,56571.28782,0.0021620301,0.0001265374
14.736397,0,-10.978502,0.024702,56571.29508,56571.29508,0.0021620301,0.0001265374
14.736397,0,-10.978502,0.024702,56571.30241,56571.30241,0.0021620301,0.0001265374
14.736397,0,-10.970502,0.024702,56571.30975,56571.30975,0.0022022252,0.00012889
14.736397,0,-10.902502,0.024702,56578.39851,56578.39851,0.002575501,0.0001507367
14.736397,0,-10.918502,0.024702,56578.40246,56578.40246,0.0024823427,0.0001452844
14.736397,0,-10.906502,0.024702,56578.40582,56578.40582,0.0025518887,0.0001493548
14.736397,0,-10.914502,0.024702,56578.40916,56578.40916,0.0025053115,0.0001466287
14.736397,0,-10.806502,0.024702,56587.37613,56587.37613,0.0032126375,0.0001880265
14.736397,0,-10.834502,0.024702,56587.38219,56587.38219,0.0030120469,0.0001762865
14.736397,0,-10.822502,0.024702,56587.38831,56587.38831,0.0030964333,0.0001812254
14.736397,0,-10.834502,0.024702,56587.39437,56587.39437,0.0030120469,0.0001762865
14.736397,0,-10.818502,0.024702,56593.22439,56593.22439,0.0031250843,0.0001829023
14.736397,0,-10.818502,0.024702,56593.23093,56593.23093,0.0031250843,0.0001829023
14.736397,0,-10.810502,0.024702,56593.23746,56593.23746,0.0031831839,0.0001863027
14.736397,0,-10.810502,0.024702,56593.24398,56593.24398,0.0031831839,0.0001863027


==> crosscorr_ovro_metsahovi.csv <==
col1,col2,col3,col4,col5
-4000,10,0.0224523189,0,11
-3970,10,-0.6366278214,0,11
-3960,10,-0.8131408296,0,11
-3940,10,-0.7951892016,0,10
-3930,10,-0.8837685667,0,11
-3910,10,0.0502730059,0,13
-3900,10,0.1263415178,0,11
-3880,10,0.1519441622,0,17
-3870,10,0.1387905869,0,13
-3860,10,0.2128298138,0,12
-3850,10,-0.0556486484,0,14
-3840,10,-0.0315477597,0,14
-3830,10,-0.0984072895,0,10
-3810,10,-0.7311777671,0,14
-3800,10,-0.780605529,0,13
-3790,10,-0.7404220092,0,12
-3780,10,-0.7988097701,0,12
-3770,10,-0.4863568785,0,18
-3750,10,-0.576171983,0,12
-3740,10,-0.646159136,0,14
-3730,10,0.1298431068,0,10
-3720,10,-0.2462733334,0,19
-3710,10,-0.0917039613,0,17
-3700,10,0.0207695565,0,14
-3690,10,0.0811410589,0,16
-3680,10,0.1720604804,0,21
-3670,10,0.6627628782,0,22
-3660,10,0.4972305856,0,17
-3650,10,0.4157433034,0,18
-3640,10,0.3299846121,0,20
-3630,10,0.4761495823,0,22
-3620,10,0.3418521679,0,22
-3610,10,0.1712370995,0,18
-3600,10,-0.3595445905,0,13
-3590,10,0.166152258,0,15
-3580,10,0.3522224369,0,14
-3570,10,-0.269974382,0,14
-3560,10,-0.244471139,0,17
-3550,10,-0.1955527176,0,10
-3540,10,0.0763258726,0,24
-3530,10,0.1956572087,0,19
-3520,10,0.2368957541,0,18
-3510,10,0.1660771741,0,20
-3500,10,0.2017654811,0,21
-3490,10,-0.5493109697,0,20
-3480,10,0.3365120853,0,19
-3470,10,0.6566993084,0,25
-3460,10,0.0846288278,0,16
-3450,10,0.5727291764,0,20
-3440,10,0.6331410778,0,18
-3430,10,0.5567948954,0,20
-3420,10,0.5069912681,0,16
-3410,10,0.3332923707,0,14
-3400,10,0.4736486306,0,20
-3390,10,0.2000352016,0,23
-3380,10,0.4392972436,0,23
-3370,10,0.5475322127,0,14
-3360,10,0.201583118,0,24
-3350,10,-0.1224782611,0,29
-3340,10,-0.6378621377,0,10
-3330,10,0.143221288,0,20
-3320,10,0.1064647387,0,25
-3310,10,-0.3311955679,0,25
-3300,10,-0.3583876233,0,24
-3290,10,-0.1279148404,0,20
-3280,10,0.0018952788,0,16
-3270,10,0.0960943077,0,16
-3260,10,-0.3570030333,0,25
-3250,10,-0.550448817,0,25
-3240,10,0.0431494436,0,21
-3230,10,-0.0913149609,0,20
-3220,10,-0.1109734692,0,26
-3210,10,-0.3107962299,0,29
-3200,10,-0.6691446041,0,33
-3190,10,-0.8649021922,0,27
-3180,10,-0.8501288176,0,26
-3170,10,-0.7847483213,0,27
-3160,10,-0.6476565418,0,29
-3150,10,-0.5914734966,0,33
-3140,10,-0.6162994203,0,33
-3130,10,-0.3889823904,0,26
-3120,10,-0.5903013371,0,31
-3110,10,-0.6471258747,0,29
-3100,10,-0.5519394921,0,31
-3090,10,-0.4349729443,0,29
-3080,10,-0.5548839794,0,30
-3070,10,-0.3692810692,0,31
-3060,10,-0.4761887141,0,25
-3050,10,-0.4785037521,0,21
-3040,10,-0.3410227038,0,29
-3030,10,-0.2470871944,0,31
-3020,10,-0.4639984816,0,32
-3010,10,-0.2589336985,0,33
-3000,10,-0.4131043012,0,35
-2990,10,-0.2152247851,0,31
-2980,10,-0.3842491354,0,39
-2970,10,-0.6992888589,0,31
-2960,10,-0.4337948791,0,39
-2950,10,-0.5039199894,0,44
-2940,10,-0.3671188396,0,43
-2930,10,-0.3815803941,0,42
-2920,10,-0.6003877976,0,38
-2910,10,-0.6098681208,0,38
-2900,10,-0.5062051623,0,41
-2890,10,-0.7502202276,0,36
-2880,10,-0.6999508,0,34
-2870,10,-0.5078086131,0,39
-2860,10,-0.5739375392,0,41
-2850,10,-0.6602715819,0,46
-2840,10,-0.7987400746,0,37
-2830,10,-0.5458817131,0,40
-2820,10,-0.7352644325,0,35
-2810,10,-0.7443704899,0,43
-2800,10,-0.6743433827,0,56
-2790,10,-0.6135783198,0,51
-2780,10,-0.6408971896,0,42
-2770,10,-0.5075948786,0,43
-2760,10,-0.4489185107,0,53
-2750,10,-0.2808977318,0,53
-2740,10,-0.4214387858,0,51
-2730,10,-0.3217840372,0,46
-2720,10,-0.0360983989,0,54
-2710,10,0.0202239036,0,46
-2700,10,0.3603340795,0,54
-2690,10,0.0560627188,0,56
-2680,10,0.2977901409,0,48
-2670,10,0.30643587,0,43
-2660,10,0.3693532875,0,49
-2650,10,0.3138570091,0,57
-2640,10,0.365071048,0,54
-2630,10,0.4183004252,0,51
-2620,10,0.4437330553,0,66
-2610,10,0.4986885375,0,53
-2600,10,0.3345517525,0,56
-2590,10,0.5167676896,0,47
-2580,10,0.3357149657,0,53
-2570,10,0.3675698001,0,52
-2560,10,0.3620739314,0,52
-2550,10,0.4752594289,0,54
-2540,10,0.3788516464,0,43
-2530,10,0.2355557893,0,65
-2520,10,0.2209714362,0,47
-2510,10,0.4800166726,0,59
-2500,10,0.3923466024,0,45
-2490,10,0.1866314154,0,50
-2480,10,0.1950260042,0,44
-2470,10,0.4032703266,0,53
-2460,10,0.1356882434,0,54
-2450,10,0.6566350763,0,43
-2440,10,0.345883317,0,61
-2430,10,0.1855223071,0,55
-2420,10,0.1868907849,0,63
-2410,10,0.6061384082,0,40
-2400,10,0.2681097475,0,57
-2390,10,-0.0500017133,0,72
-2380,10,0.4782675495,0,65
-2370,10,0.3971516228,0,60
-2360,10,0.4016791035,0,58
-2350,10,0.2439686901,0,58
-2340,10,0.605257714,0,64
-2330,10,0.5025208973,0,69
-2320,10,0.1393543186,0,69
-2310,10,0.501355045,0,69
-2300,10,0.4790374377,0,64
-2290,10,0.363271754,0,87
-2280,10,0.2536923043,0,84
-2270,10,0.4282828073,0,80
-2260,10,0.4116446693,0,87
-2250,10,0.4642791658,0,76
-2240,10,0.4631758864,0,85
-2230,10,0.29253254,0,97
-2220,10,0.4363867054,0,90
-2210,10,0.1943606873,0,96
-2200,10,0.264692137,0,105
-2190,10,0.287884051,0,92
-2180,10,0.1244586182,0,93
-2170,10,0.357215918,0,95
-2160,10,0.096728158,0,96
-2150,10,0.1145754634,0,99
-2140,10,0.0960451354,0,92
-2130,10,0.1282571143,0,84
-2120,10,0.2760557309,0,100
-2110,10,0.2016952841,0,101
-2100,10,0.2100351807,0,106
-2090,10,0.2198696967,0,98
-2080,10,0.0809992605,0,93
-2070,10,0.2584959803,0,106
-2060,10,0.1915888248,0,112
-2050,10,0.3186264025,0,107
-2040,10,0.1772936677,0,103
-2030,10,0.1969652404,0,124
-2020,10,0.1637296183,0,118
-2010,10,0.1980928329,0,124
-2000,10,0.1610933504,0,114
-1990,10,0.2091371178,0,98
-1980,10,0.24884008,0,100
-1970,10,0.1042564864,0,109
-1960,10,0.3265418803,0,98
-1950,10,0.1424860807,0,97
-1940,10,0.159759215,0,110
-1930,10,0.2881502958,0,102
-1920,10,0.2217772819,0,107
-1910,10,0.1506367848,0,104
-1900,10,0.2219985795,0,117
-1890,10,0.2860937801,0,102
-1880,10,0.3807699555,0,115
-1870,10,0.450790854,0,125
-1860,10,0.3724456636,0,122
-1850,10,0.4066983895,0,122
-1840,10,0.2739279947,0,119
-1830,10,0.3332676332,0,132
-1820,10,0.2336343363,0,112
-1810,10,0.2439939373,0,104
-1800,10,0.2246348186,0,121
-1790,10,0.3134347928,0,122
-1780,10,0.1872481927,0,115
-1770,10,0.0167910067,0,112
-1760,10,0.1164191401,0,113
-1750,10,0.0499139385,0,112
-1740,10,0.0471339107,0,105
-1730,10,0.3136740676,0,110
-1720,10,0.318980641,0,107
-1710,10,0.2285886291,0,122
-1700,10,0.2438716655,0,110
-1690,10,0.346923422,0,126
-1680,10,0.4666795641,0,125
-1670,10,0.2669564638,0,123
-1660,10,0.4011295361,0,116
-1650,10,0.4137257877,0,120
-1640,10,0.3911975202,0,136
-1630,10,0.3339159607,0,108
-1620,10,0.3681179318,0,121
-1610,10,0.5540382611,0,121
-1600,10,0.2900188515,0,128
-1590,10,0.3134594541,0,126
-1580,10,0.3954523698,0,126
-1570,10,0.3775881419,0,133
-1560,10,0.2754936473,0,118
-1550,10,0.3434871596,0,125
-1540,10,0.4567329267,0,141
-1530,10,0.2407910222,0,143
-1520,10,0.277302597,0,137
-1510,10,0.3787008995,0,165
-1500,10,0.2357548552,0,163
-1490,10,0.0900384177,0,142
-1480,10,0.2329842789,0,151
-1470,10,0.2358027849,0,166
-1460,10,0.1331566649,0,144
-1450,10,0.1366786443,0,154
-1440,10,0.063437385,0,150
-1430,10,0.0529502457,0,154
-1420,10,-0.0548129418,0,142
-1410,10,-0.086126417,0,151
-1400,10,-0.141373599,0,144
-1390,10,-0.1218175517,0,157
-1380,10,-0.2574995281,0,121
-1370,10,-0.0703970853,0,147
-1360,10,-0.1948168199,0,167
-1350,10,-0.1680674445,0,164
-1340,10,-0.124930916,0,177
-1330,10,-0.0805029266,0,184
-1320,10,-0.1259308891,0,196
-1310,10,-0.1659915715,0,184
-1300,10,-0.1778269012,0,180
-1290,10,-0.1828061583,0,203
-1280,10,-0.242196569,0,188
-1270,10,-0.3076568276,0,195
-1260,10,-0.2635553535,0,193
-1250,10,-0.3639028868,0,181
-1240,10,-0.2962655167,0,190
-1230,10,-0.3423986864,0,203
-1220,10,-0.3449013605,0,186
-1210,10,-0.4129600887,0,188
-1200,10,-0.4193281604,0,188
-1190,10,-0.3427904968,0,186
-1180,10,-0.3428204988,0,205
-1170,10,-0.3438133703,0,202
-1160,10,-0.2886918883,0,220
-1150,10,-0.3062460082,0,216
-1140,10,-0.2383553279,0,217
-1130,10,-0.3074120225,0,207
-1120,10,-0.2694029009,0,224
-1110,10,-0.233120362,0,231
-1100,10,-0.2719267772,0,228
-1090,10,-0.2640529007,0,219
-1080,10,-0.2053729581,0,219
-1070,10,-0.2567069202,0,198
-1060,10,-0.2509986424,0,209
-1050,10,-0.2958001982,0,195
-1040,10,-0.3391159795,0,221
-1030,10,-0.3096908922,0,206
-1020,10,-0.3429273234,0,230
-1010,10,-0.3652543279,0,215
-1000,10,-0.1626671163,0,243
-990,10,-0.1939939082,0,213
-980,10,-0.2310513392,0,228
-970,10,-0.2313445592,0,216
-960,10,-0.0788329212,0,226
-950,10,-0.0852068689,0,246
-940,10,-0.4064313838,0,230
-930,10,-0.2307058484,0,231
-920,10,-0.1393603945,0,243
-910,10,-0.0978930318,0,237
-900,10,-0.1756236009,0,221
-890,10,-0.0431449224,0,215
-880,10,-0.0991632027,0,226
-870,10,0.042723481,0,222
-860,10,0.0082081215,0,230
-850,10,-0.089705868,0,232
-840,10,-0.0380889638,0,243
-830,10,0.0240262653,0,243
-820,10,0.0591883592,0,242
-810,10,0.1033765144,0,237
-800,10,-0.0142257494,0,268
-790,10,0.1578921496,0,262
-780,10,0.1039101427,0,263
-770,10,0.1408984502,0,248
-760,10,0.1928431215,0,264
-750,10,-0.0155441418,0,237
-740,10,0.1791129418,0,243
-730,10,0.157194315,0,257
-720,10,0.29825097,0,255
-710,10,0.2435117741,0,216
-700,10,0.1418810318,0,237
-690,10,-0.0535137584,0,222
-680,10,0.1385847756,0,215
-670,10,0.1538565891,0,233
-660,10,-0.0951987266,0,226
-650,10,0.2099374092,0,235
-640,10,0.0670540345,0,240
-630,10,0.1015807366,0,233
-620,10,0.1334310467,0,243
-610,10,-0.0337915965,0,213
-600,10,0.054597439,0,252
-590,10,0.1747762341,0,250
-580,10,0.1289632845,0,236
-570,10,0.3178339259,0,232
-560,10,0.0604402527,0,223
-550,10,0.1814357656,0,240
-540,10,0.243678787,0,238
-530,10,0.1250550626,0,250
-520,10,0.0631570983,0,222
-510,10,0.1143447712,0,224
-500,10,0.1777944842,0,209
-490,10,0.2827236961,0,234
-480,10,0.3044370015,0,264
-470,10,0.2855512696,0,240
-460,10,0.3200467098,0,256
-450,10,0.3081523072,0,248
-440,10,0.2690649298,0,251
-430,10,0.2449832772,0,248
-420,10,0.2220995847,0,269
-410,10,0.3385400374,0,287
-400,10,0.3161646978,0,258
-390,10,0.2540824563,0,250
-380,10,0.2172477523,0,265
-370,10,0.1809662538,0,255
-360,10,0.2563470493,0,269
-350,10,0.2180908086,0,266
-340,10,0.227373616,0,276
-330,10,0.1711251209,0,258
-320,10,0.1198838432,0,274
-310,10,0.181256068,0,283
-300,10,0.1443394853,0,266
-290,10,0.0648694556,0,270
-280,10,0.1111039079,0,259
-270,10,0.1206841437,0,312
-260,10,0.1094427855,0,272
-250,10,0.0494463714,0,292
-240,10,0.1020264408,0,296
-230,10,0.1798468866,0,300
-220,10,0.21382084,0,270
-210,10,0.1079490267,0,262
-200,10,0.1453087033,0,296
-190,10,0.2121377536,0,284
-180,10,0.2149646063,0,303
-170,10,0.2719325342,0,283
-160,10,0.3397693166,0,293
-150,10,0.2164094863,0,271
-140,10,0.2786848545,0,279
-130,10,0.2770234963,0,296
-120,10,0.3608393449,0,274
-110,10,0.5367166729,0,291
-100,10,0.4708331418,0,290
-90,10,0.4922061119,0,326
-80,10,0.6885319815,0,309
-70,10,0.6745072925,0,317
-60,10,0.7305457577,0,298
-50,10,0.7109072182,0,296
-40,10,0.8564919034,0,311
-30,10,0.8711218332,0,292
-20,10,0.7969639823,0,289
-10,10,0.7972439814,0,294
0,10,0.8456849207,0,273
10,10,0.8464697068,0,305
20,10,0.8163594737,0,275
30,10,0.8019265175,0,296
40,10,0.7736057091,0,295
50,10,0.7459986074,0,270
60,10,0.637298817,0,305
70,10,0.5983509347,0,271
80,10,0.5661105688,0,291
90,10,0.5753388794,0,277
100,10,0.5251191877,0,295
110,10,0.4539721807,0,281
120,10,0.312219603,0,307
130,10,0.230578695,0,295
140,10,0.2143249192,0,294
150,10,0.098603797,0,306
160,10,0.1520381205,0,280
170,10,0.1117534732,0,287
180,10,0.1277091522,0,292
190,10,0.0688376396,0,306
200,10,0.0695331628,0,306
210,10,0.1186790396,0,282
220,10,0.0730420586,0,280
230,10,0.0773112374,0,286
240,10,0.0638490926,0,292
250,10,0.0976688287,0,298
260,10,-0.042303892,0,302
270,10,0.1739186221,0,288
280,10,0.213890544,0,289
290,10,0.1664489436,0,292
300,10,0.1090549147,0,293
310,10,0.084061113,0,293
320,10,0.3042713421,0,324
330,10,0.2292431735,0,329
340,10,0.2799663586,0,300
350,10,0.3651370257,0,324
360,10,0.1519786082,0,311
370,10,0.0017126383,0,301
380,10,0.0045610203,0,313
390,10,0.2549718106,0,308
400,10,0.0292739032,0,302
410,10,0.0121035203,0,283
420,10,0.1458617793,0,289
430,10,0.0027574342,0,293
440,10,-0.1775127616,0,266
450,10,-0.2204661836,0,299
460,10,-0.1362409132,0,284
470,10,-0.1945835509,0,302
480,10,-0.1257015909,0,287
490,10,-0.1907575282,0,293
500,10,-0.3097134986,0,286
510,10,-0.0931915579,0,293
520,10,-0.1609104759,0,292
530,10,-0.1509571394,0,290
540,10,-0.1960442509,0,286
550,10,-0.0952203013,0,267
560,10,-0.1640985783,0,295
570,10,-0.2737218314,0,281
580,10,-0.2554390057,0,288
590,10,-0.1646212602,0,274
600,10,-0.1832016181,0,275
610,10,-0.2072286987,0,286
620,10,-0.1140185663,0,295
630,10,-0.2062179209,0,289
640,10,-0.1845334715,0,299
650,10,-0.2015915634,0,306
660,10,-0.260679836,0,274
670,10,-0.2228602672,0,282
680,10,-0.234860156,0,311
690,10,-0.2180070652,0,285
700,10,-0.1864214265,0,305
710,10,-0.2063976834,0,319
720,10,-0.2741128996,0,327
730,10,-0.169423452,0,308
740,10,-0.1375894516,0,301
750,10,-0.2019471351,0,307
760,10,-0.2462924614,0,332
770,10,-0.2397413617,0,288
780,10,-0.2251723438,0,305
790,10,-0.2724149701,0,322
800,10,-0.2978226711,0,316
810,10,-0.3474184449,0,295
820,10,-0.3867027625,0,296
830,10,-0.3227474512,0,304
840,10,-0.3564173678,0,303
850,10,-0.4166242599,0,308
860,10,-0.360526835,0,314
870,10,-0.3611936831,0,318
880,10,-0.3973589715,0,279
890,10,-0.35146577,0,322
900,10,-0.4471921702,0,310
910,10,-0.3419383305,0,329
920,10,-0.3814583134,0,308
930,10,-0.3697430674,0,331
940,10,-0.2592806303,0,300
950,10,-0.4071001887,0,304
960,10,-0.4240404136,0,281
970,10,-0.3311602106,0,263
980,10,-0.3273940135,0,280
990,10,-0.3755388002,0,268
1000,10,-0.368725247,0,269
1010,10,-0.2901991983,0,264
1020,10,-0.2891787429,0,285
1030,10,-0.2253687613,0,277
1040,10,-0.1677538859,0,281
1050,10,-0.1908499055,0,279
1060,10,-0.1608073974,0,289
1070,10,-0.1839491489,0,293
1080,10,-0.1139553629,0,303
1090,10,-0.1124921398,0,302
1100,10,-0.1081655553,0,289
1110,10,-0.1515224228,0,293
1120,10,-0.1578547155,0,301
1130,10,-0.1296441852,0,290
1140,10,-0.2343641568,0,284
1150,10,-0.1230391855,0,301
1160,10,-0.1560103128,0,263
1170,10,-0.1723697515,0,272
1180,10,-0.1530376379,0,257
1190,10,-0.165544997,0,253
1200,10,-0.2049714667,0,253
1210,10,-0.1780697845,0,255
1220,10,-0.2531143795,0,258
1230,10,-0.152535285,0,235
1240,10,-0.2340823507,0,271
1250,10,-0.2958309658,0,283
1260,10,-0.3019824262,0,284
1270,10,-0.3328067675,0,279
1280,10,-0.3339230416,0,293
1290,10,-0.3226931345,0,252
1300,10,-0.2989907135,0,258
1310,10,-0.3615746484,0,230
1320,10,-0.3198305655,0,258
1330,10,-0.294505501,0,245
1340,10,-0.2561997873,0,249
1350,10,-0.2664217088,0,249
1360,10,-0.280318992,0,228
1370,10,-0.2252091493,0,231
1380,10,-0.2057362497,0,218
1390,10,-0.1232625471,0,216
1400,10,-0.1817573406,0,228
1410,10,-0.1744049231,0,253
1420,10,-0.1101381757,0,246
1430,10,-0.0721142986,0,253
1440,10,0.0233383167,0,249
1450,10,-0.0203796418,0,251
1460,10,-0.0155424598,0,253
1470,10,0.1466679065,0,243
1480,10,0.1065471166,0,277
1490,10,0.0976798045,0,258
1500,10,0.087024585,0,245
1510,10,0.1858939497,0,248
1520,10,0.1236561359,0,244
1530,10,0.2303892724,0,235
1540,10,0.315354736,0,247
1550,10,0.3536580289,0,244
1560,10,0.4829347158,0,241
1570,10,0.5027406432,0,239
1580,10,0.5619777633,0,233
1590,10,0.4508515088,0,238
1600,10,0.4426525902,0,256
1610,10,0.4395698597,0,277
1620,10,0.4171817436,0,287
1630,10,0.3903808745,0,270
1640,10,0.4473851038,0,275
1650,10,0.4693093823,0,266
1660,10,0.3430033864,0,249
1670,10,0.3088323741,0,270
1680,10,0.2951444697,0,255
1690,10,0.2294331089,0,231
1700,10,0.365326411,0,237
1710,10,0.271185312,0,226
1720,10,0.2849276348,0,219
1730,10,0.2364343945,0,218
1740,10,0.2314930836,0,255
1750,10,0.2658071297,0,233
1760,10,0.2063445264,0,230
1770,10,0.146338171,0,231
1780,10,0.1404008636,0,212
1790,10,0.2240775141,0,230
1800,10,0.2646147546,0,251
1810,10,0.1287236334,0,280
1820,10,0.2896510938,0,252
1830,10,0.2276434434,0,244
1840,10,0.3185733241,0,240
1850,10,0.3016095913,0,220
1860,10,0.1936086475,0,198
1870,10,0.2345330624,0,219
1880,10,0.3228964072,0,201
1890,10,0.3640994673,0,226
1900,10,0.3565585372,0,194
1910,10,0.2590437587,0,192
1920,10,0.2850825109,0,194
1930,10,0.1889358847,0,205
1940,10,0.2814405676,0,209
1950,10,0.1863180206,0,217
1960,10,0.2453160576,0,199
1970,10,0.2221124643,0,196
1980,10,0.1184903993,0,185
1990,10,0.1320412543,0,176
2000,10,0.0446065456,0,201
2010,10,0.0605651688,0,203
2020,10,-0.0092915177,0,195
2030,10,0.0400668424,0,185
2040,10,0.0856439441,0,191
2050,10,-0.011564515,0,171
2060,10,-0.0311538109,0,155
2070,10,-0.0131499891,0,162
2080,10,0.1162543066,0,170
2090,10,0.0624202256,0,165
2100,10,0.0069926498,0,160
2110,10,-0.0232710152,0,173
2120,10,-0.0467665093,0,156
2130,10,0.0375421648,0,170
2140,10,0.068838089,0,140
2150,10,-0.1185438389,0,150
2160,10,-0.1141178344,0,165
2170,10,0.0379670346,0,137
2180,10,0.1527408158,0,147
2190,10,-0.054141433,0,143
2200,10,0.0618790172,0,158
2210,10,0.0251140186,0,158
2220,10,-0.1080040392,0,163
2230,10,0.0567925407,0,159
2240,10,-0.0403685865,0,163
2250,10,-0.0676629548,0,144
2260,10,-0.116324954,0,121
2270,10,-0.0021014064,0,121
2280,10,-0.1025373184,0,123
2290,10,-0.2864020797,0,131
2300,10,-0.1745977602,0,146
2310,10,-0.2236757251,0,159
2320,10,-0.2240851286,0,145
2330,10,-0.3073001337,0,142
2340,10,-0.2462265352,0,137
2350,10,-0.2237354749,0,134
2360,10,-0.2116713539,0,139
2370,10,-0.4439870762,0,132
2380,10,-0.3756684062,0,121
2390,10,-0.1070118136,0,122
2400,10,-0.1453128994,0,129
2410,10,-0.3365202395,0,112
2420,10,-0.4026669771,0,111
2430,10,-0.2599323922,0,109
2440,10,-0.192459277,0,109
2450,10,-0.3523220742,0,96
2460,10,-0.4051325548,0,87
2470,10,-0.3471738953,0,101
2480,10,-0.1532959009,0,83
2490,10,-0.1054845086,0,86
2500,10,-0.1261076155,0,83
2510,10,-0.076981735,0,106
2520,10,-0.0007698254,0,99
2530,10,0.0598746345,0,108
2540,10,0.0408363569,0,109
2550,10,0.02145366,0,98
2560,10,0.0811929351,0,87
2570,10,0.1669481665,0,98
2580,10,0.2188673995,0,82
2590,10,0.1994707839,0,105
2600,10,0.1126402288,0,121
2610,10,0.2490514491,0,103
2620,10,0.1262171683,0,108
2630,10,0.34885358,0,99
2640,10,0.201274592,0,107
2650,10,0.4720770549,0,94
2660,10,0.3424001696,0,102
2670,10,0.411396211,0,93
2680,10,0.5797825933,0,99
2690,10,0.1930103932,0,103
2700,10,0.3348303265,0,107
2710,10,0.362640396,0,106
2720,10,0.3910858492,0,106
2730,10,0.1888545234,0,109
2740,10,0.2442725634,0,98
2750,10,0.2508249251,0,114
2760,10,0.0618753593,0,106
2770,10,0.0115299765,0,126
2780,10,-0.2845624884,0,119
2790,10,-0.3629282967,0,105
2800,10,-0.3925273676,0,95
2810,10,-0.5013032334,0,80
2820,10,-0.4544381431,0,82
2830,10,-0.538597466,0,117
2840,10,-0.5907573784,0,97
2850,10,-0.4855849825,0,100
2860,10,-0.4859615801,0,95
2870,10,-0.6712228343,0,76
2880,10,-0.6172288507,0,74
2890,10,-0.387520126,0,74
2900,10,-0.4037252571,0,96
2910,10,-0.4024347965,0,98
2920,10,-0.402769848,0,79
2930,10,-0.4274486251,0,69
2940,10,-0.2890354323,0,57
2950,10,-0.2400501005,0,53
2960,10,-0.3766993153,0,68
2970,10,0.0311963872,0,61
2980,10,0.1055227834,0,70
2990,10,0.3339235276,0,72
3000,10,0.6228552156,0,50
3010,10,0.5535475826,0,53
3020,10,0.6171175961,0,40
3030,10,0.5314301597,0,52
3040,10,0.5792721301,0,66
3050,10,0.5341680934,0,62
3060,10,0.5459790759,0,73
3070,10,0.4693494025,0,64
3080,10,0.5183668317,0,54
3090,10,0.2894836414,0,59
3100,10,0.1986187823,0,57
3110,10,0.2650854073,0,55
3120,10,0.002356659,0,54
3130,10,0.3050125526,0,53
3140,10,0.1562651759,0,41
3150,10,0.2476118184,0,31
3160,10,0.0928824134,0,31
3170,10,-0.837003743,0,33
3180,10,-0.436862492,0,36
3190,10,-0.7822212561,0,39
3200,10,-0.8102941859,0,35
3210,10,-0.7909264087,0,36
3220,10,-0.7893814856,0,35
3230,10,-0.7421262871,0,30
3240,10,-0.7274263629,0,35
3250,10,-0.7654767781,0,28
3260,10,-0.8887091278,0,32
3270,10,-0.9191300116,0,25
3280,10,-0.8339009401,0,20
3290,10,-0.5814245243,0,27
3300,10,-0.5072574266,0,25
3310,10,-0.3166014579,0,11
3320,10,-0.0989861407,0,15


==> crosscorr_ovro_optical_cut.csv <==
col1,col2,col3,col4,col5
-3190,10,-0.9689972103,0,15
-3180,10,-0.9815906418,0,14
-3160,10,-0.9772708252,0,11
-3150,10,-0.9905947706,0,10
-3140,10,-0.9858825684,0,10
-3130,10,-0.9805706469,0,17
-3120,10,-0.9792636994,0,17
-3110,10,-0.6930036471,0,13
-3100,10,-0.5354456564,0,15
-3090,10,-0.3082556421,0,33
-3080,10,-0.1551123451,0,38
-3070,10,0.1272212875,0,39
-3060,10,0.4963620766,0,25
-3050,10,0.3052460889,0,54
-3040,10,0.3323088994,0,53
-3030,10,0.6643167864,0,47
-3020,10,0.3104512397,0,65
-3010,10,0.6005516488,0,68
-3000,10,0.4598954284,0,62
-2990,10,0.8617434618,0,48
-2980,10,0.0794804564,0,58
-2970,10,0.2763231625,0,75
-2960,10,0.4260771498,0,72
-2950,10,0.0225374043,0,80
-2940,10,0.1581881184,0,72
-2930,10,0.0810190466,0,64
-2920,10,0.2672700579,0,66
-2910,10,0.1991728961,0,96
-2900,10,0.1549231358,0,81
-2890,10,0.1056212414,0,100
-2880,10,-0.4801768277,0,73
-2870,10,-0.6119636814,0,90
-2860,10,-0.3597563728,0,88
-2850,10,-0.208241729,0,86
-2840,10,-0.4321776873,0,99
-2830,10,-0.1789486399,0,84
-2820,10,-0.431873953,0,93
-2810,10,-0.4842081147,0,96
-2800,10,-0.4379240686,0,110
-2790,10,-0.4143643906,0,98
-2780,10,-0.3481844865,0,72
-2770,10,-0.1711038313,0,85
-2760,10,-0.0004409676,0,97
-2750,10,-0.3076385928,0,69
-2740,10,-0.7922532866,0,64
-2730,10,-0.2116142815,0,92
-2720,10,-0.1398729455,0,73
-2710,10,0.4473804024,0,76
-2700,10,0.4561763804,0,75
-2690,10,0.3907840549,0,101
-2680,10,0.4396381637,0,103
-2670,10,0.5757552088,0,108
-2660,10,0.4261339585,0,123
-2650,10,0.2052165518,0,76
-2640,10,-0.0021967245,0,102
-2630,10,-0.1607696665,0,96
-2620,10,0.0985755564,0,105
-2610,10,0.1092525803,0,96
-2600,10,0.0107962432,0,105
-2590,10,0.2582486904,0,109
-2580,10,0.1508725876,0,113
-2570,10,-0.0466886899,0,131
-2560,10,-0.2178869346,0,109
-2550,10,-0.2794732885,0,116
-2540,10,0.1331891584,0,140
-2530,10,-0.1182764682,0,142
-2520,10,0.0691503165,0,167
-2510,10,-0.027460276,0,126
-2500,10,-0.1398172642,0,165
-2490,10,-0.2736357842,0,152
-2480,10,-0.0715626354,0,166
-2470,10,-0.1137778072,0,160
-2460,10,-0.2459836175,0,156
-2450,10,0.0754603814,0,134
-2440,10,0.2551277704,0,145
-2430,10,0.2893709991,0,168
-2420,10,-0.2060265374,0,117
-2410,10,-0.0553149865,0,152
-2400,10,-0.1381080176,0,124
-2390,10,0.2188410798,0,113
-2380,10,0.1997304328,0,122
-2370,10,-0.0515393062,0,168
-2360,10,-0.2601974737,0,126
-2350,10,-0.4471143708,0,127
-2340,10,-0.394626953,0,152
-2330,10,-0.0947206768,0,133
-2320,10,-0.0387341865,0,114
-2310,10,-0.1308541946,0,171
-2300,10,-0.2280543938,0,158
-2290,10,-0.3028657509,0,153
-2280,10,-0.2304249545,0,163
-2270,10,-0.1395315841,0,176
-2260,10,-0.2676859956,0,179
-2250,10,-0.4118066437,0,145
-2240,10,-0.0855631769,0,177
-2230,10,0.1341251434,0,206
-2220,10,0.2231730526,0,158
-2210,10,0.2269420471,0,165
-2200,10,0.3489119932,0,197
-2190,10,0.1444486196,0,199
-2180,10,0.2492087922,0,200
-2170,10,0.2813420345,0,226
-2160,10,0.335025053,0,250
-2150,10,0.2486790381,0,229
-2140,10,0.3420173339,0,269
-2130,10,0.3508450358,0,267
-2120,10,0.4011687216,0,246
-2110,10,0.3473637576,0,240
-2100,10,0.3376685503,0,247
-2090,10,0.4617283805,0,227
-2080,10,0.4209913617,0,229
-2070,10,0.2529997513,0,208
-2060,10,0.2508936381,0,234
-2050,10,0.082831709,0,248
-2040,10,0.0097422923,0,250
-2030,10,-0.0299346474,0,196
-2020,10,0.0858854138,0,194
-2010,10,0.0008883107,0,184
-2000,10,-0.1260543319,0,204
-1990,10,0.0431595341,0,249
-1980,10,0.0895359439,0,276
-1970,10,0.0486349926,0,218
-1960,10,0.1440715592,0,254
-1950,10,0.1170833987,0,249
-1940,10,0.2720424028,0,228
-1930,10,0.4230251213,0,284
-1920,10,0.4000196694,0,253
-1910,10,0.507510208,0,249
-1900,10,0.2618236496,0,260
-1890,10,0.579114817,0,260
-1880,10,0.4387508679,0,291
-1870,10,0.3796424335,0,293
-1860,10,0.5339117271,0,239
-1850,10,0.5911945826,0,334
-1840,10,0.4941224137,0,289
-1830,10,0.383779387,0,292
-1820,10,0.4694195209,0,326
-1810,10,0.4144197253,0,377
-1800,10,0.359330401,0,343
-1790,10,0.4639229591,0,337
-1780,10,0.4288226054,0,389
-1770,10,0.3633935009,0,346
-1760,10,0.3226048103,0,373
-1750,10,0.3040303048,0,356
-1740,10,0.2767901281,0,408
-1730,10,0.1343166073,0,308
-1720,10,0.1141068293,0,337
-1710,10,0.0728937922,0,359
-1700,10,-0.0085566516,0,346
-1690,10,-0.032685638,0,336
-1680,10,-0.0618702948,0,314
-1670,10,0.0411078997,0,346
-1660,10,0.0333991111,0,322
-1650,10,-0.0197476099,0,289
-1640,10,0.0956210124,0,349
-1630,10,0.185440463,0,320
-1620,10,0.3405837979,0,332
-1610,10,0.4922401611,0,321
-1600,10,0.5174987418,0,345
-1590,10,0.5333202946,0,330
-1580,10,0.5620655306,0,386
-1570,10,0.6210530168,0,322
-1560,10,0.4770904524,0,327
-1550,10,0.4507883817,0,341
-1540,10,0.4907999412,0,298
-1530,10,0.4044548171,0,357
-1520,10,0.3956210779,0,401
-1510,10,0.3516953227,0,409
-1500,10,0.3954407005,0,367
-1490,10,0.2249034728,0,435
-1480,10,0.2228345394,0,381
-1470,10,0.363644184,0,419
-1460,10,0.3854166648,0,434
-1450,10,0.2899160956,0,458
-1440,10,0.3733948644,0,459
-1430,10,0.3794401561,0,491
-1420,10,0.3204298955,0,474
-1410,10,0.3517995919,0,460
-1400,10,0.4150147299,0,500
-1390,10,0.3275843523,0,484
-1380,10,0.1743921809,0,440
-1370,10,0.1486139824,0,484
-1360,10,0.1110521018,0,452
-1350,10,0.0125409244,0,437
-1340,10,0.0388863451,0,430
-1330,10,-0.0027227815,0,413
-1320,10,0.1504286645,0,383
-1310,10,-0.0852423941,0,455
-1300,10,-0.0566410566,0,372
-1290,10,0.0776638659,0,375
-1280,10,0.0380129207,0,402
-1270,10,0.0900031385,0,380
-1260,10,0.0972505033,0,430
-1250,10,0.1707692984,0,469
-1240,10,0.184639318,0,384
-1230,10,0.1371600472,0,407
-1220,10,0.2187387824,0,429
-1210,10,0.1428066757,0,414
-1200,10,-0.0101089487,0,497
-1190,10,0.0367571759,0,473
-1180,10,0.0624596434,0,462
-1170,10,0.0373691747,0,467
-1160,10,-0.001598106,0,484
-1150,10,0.0286576335,0,480
-1140,10,0.0945646271,0,537
-1130,10,0.1542437549,0,497
-1120,10,0.0016058472,0,524
-1110,10,0.1025783553,0,562
-1100,10,0.0851268995,0,580
-1090,10,0.0747071433,0,589
-1080,10,0.0928962707,0,654
-1070,10,0.0701832561,0,663
-1060,10,0.1427595397,0,675
-1050,10,0.090718761,0,688
-1040,10,0.0500376592,0,679
-1030,10,0.0065677386,0,609
-1020,10,-0.0683688197,0,607
-1010,10,-0.2004796868,0,595
-1000,10,-0.1714266105,0,598
-990,10,-0.196650853,0,602
-980,10,-0.1846788133,0,575
-970,10,-0.1788811922,0,550
-960,10,-0.1689907636,0,610
-950,10,-0.267387771,0,553
-940,10,-0.2608302479,0,498
-930,10,-0.2469134262,0,547
-920,10,-0.201473249,0,476
-910,10,-0.2263204608,0,491
-900,10,-0.1700814552,0,550
-890,10,-0.0763663095,0,514
-880,10,-0.1031155689,0,556
-870,10,-0.1382024168,0,523
-860,10,-0.0376081823,0,465
-850,10,-0.130792233,0,482
-840,10,-0.0219109827,0,517
-830,10,-0.2331946854,0,488
-820,10,-0.0340442596,0,543
-810,10,-0.0796735443,0,560
-800,10,-0.1199825115,0,504
-790,10,-0.0651910484,0,516
-780,10,-0.0940744857,0,509
-770,10,-0.1400173513,0,557
-760,10,-0.1417643999,0,574
-750,10,-0.0754863952,0,634
-740,10,-0.0019806165,0,653
-730,10,-0.0986368622,0,664
-720,10,0.0014682734,0,704
-710,10,-0.0175833885,0,698
-700,10,-0.0721822701,0,734
-690,10,-0.0820829953,0,697
-680,10,-0.0533058549,0,719
-670,10,-0.053170103,0,698
-660,10,-0.0447335339,0,714
-650,10,-0.0495647052,0,749
-640,10,0.0335510929,0,685
-630,10,-0.0017338938,0,664
-620,10,-0.0640762116,0,622
-610,10,-0.1089181084,0,613
-600,10,0.0199749587,0,655
-590,10,-0.1423361536,0,568
-580,10,-0.0938318668,0,710
-570,10,0.0534939757,0,645
-560,10,0.119564425,0,585
-550,10,0.0537735916,0,678
-540,10,0.1758455573,0,625
-530,10,0.2154257881,0,590
-520,10,0.2428115675,0,617
-510,10,0.021602613,0,608
-500,10,0.2733666334,0,568
-490,10,0.2669807201,0,635
-480,10,0.2127296719,0,630
-470,10,0.1727659986,0,685
-460,10,0.1284870496,0,635
-450,10,0.1076290855,0,686
-440,10,0.0227379221,0,688
-430,10,0.0451827712,0,668
-420,10,0.0048949678,0,650
-410,10,0.0606779642,0,735
-400,10,-0.079783589,0,799
-390,10,-0.1713888195,0,718
-380,10,-0.1393594841,0,757
-370,10,-0.0477357649,0,810
-360,10,-0.005957818,0,882
-350,10,-0.1437059449,0,822
-340,10,-0.2110434538,0,879
-330,10,-0.1667509498,0,887
-320,10,-0.0786322298,0,880
-310,10,-0.1008368504,0,926
-300,10,-0.097400327,0,905
-290,10,-0.081228923,0,883
-280,10,-0.0515296618,0,867
-270,10,-0.0869574039,0,860
-260,10,-0.1329556219,0,788
-250,10,-0.1592366408,0,781
-240,10,-0.127875592,0,743
-230,10,-0.1003625646,0,732
-220,10,-0.2308325058,0,750
-210,10,-0.1714850298,0,786
-200,10,-0.1205693231,0,751
-190,10,-0.0641624381,0,819
-180,10,-0.0001616052,0,728
-170,10,0.0379939319,0,705
-160,10,0.0882423283,0,703
-150,10,0.0137620173,0,619
-140,10,0.1004745281,0,720
-130,10,0.122156343,0,677
-120,10,0.0883780266,0,716
-110,10,-0.0096845892,0,748
-100,10,0.0951792666,0,744
-90,10,0.149308868,0,709
-80,10,0.0774333092,0,780
-70,10,-0.0296266078,0,778
-60,10,0.1046292987,0,822
-50,10,0.1304496873,0,901
-40,10,0.0945283208,0,858
-30,10,0.093939299,0,888
-20,10,0.2076793266,0,926
-10,10,0.1399041703,0,944
0,10,0.1312507561,0,932
10,10,-0.0042294243,0,984
20,10,-0.2011087128,0,979
30,10,-0.1172475193,0,957
40,10,-0.0019939774,0,1021
50,10,-0.1186478729,0,988
60,10,-0.0585301808,0,998
70,10,0.0469009894,0,974
80,10,-0.1420907379,0,1005
90,10,-0.1803890811,0,974
100,10,-0.2051073525,0,1017
110,10,-0.3344980214,0,990
120,10,-0.3059689092,0,881
130,10,-0.2917472073,0,929
140,10,-0.2074209879,0,937
150,10,-0.169906181,0,889
160,10,-0.1647750782,0,915
170,10,-0.0880781803,0,885
180,10,-0.0254065608,0,810
190,10,-0.0039106604,0,880
200,10,-0.0037601175,0,770
210,10,0.1096928009,0,751
220,10,0.1598669337,0,802
230,10,0.1980214097,0,784
240,10,0.2221114325,0,758
250,10,0.2102616676,0,781
260,10,0.1805908494,0,733
270,10,0.2366683012,0,764
280,10,0.2542343385,0,776
290,10,0.3441140249,0,810
300,10,0.3389203249,0,815
310,10,0.2802190699,0,792
320,10,0.3525082325,0,810
330,10,0.3989926584,0,833
340,10,0.3395913596,0,875
350,10,0.3956998765,0,896
360,10,0.3960996948,0,892
370,10,0.3513252433,0,909
380,10,0.3383220135,0,889
390,10,0.3592186494,0,947
400,10,0.2481172132,0,883
410,10,0.3184910413,0,886
420,10,0.3202558777,0,925
430,10,0.331547095,0,960
440,10,0.3078832152,0,935
450,10,0.3291425643,0,921
460,10,0.4127821586,0,926
470,10,0.4376333147,0,951
480,10,0.4245935478,0,927
490,10,0.4451686794,0,908
500,10,0.3879474926,0,868
510,10,0.3960789757,0,858
520,10,0.40485266,0,830
530,10,0.421980541,0,757
540,10,0.3266463701,0,828
550,10,0.4050294113,0,809
560,10,0.2891958383,0,720
570,10,0.3275840168,0,722
580,10,0.2299130951,0,815
590,10,0.3393130643,0,718
600,10,0.2821816242,0,757
610,10,0.3259303426,0,746
620,10,0.3356320244,0,753
630,10,0.3627856621,0,779
640,10,0.3314636056,0,751
650,10,0.2957980963,0,756
660,10,0.3854222513,0,790
670,10,0.3192832302,0,747
680,10,0.3132340322,0,823
690,10,0.2378229479,0,864
700,10,0.2623106414,0,802
710,10,0.2250322711,0,871
720,10,0.238628823,0,882
730,10,0.2315543597,0,818
740,10,0.136448111,0,853
750,10,0.1590989231,0,876
760,10,0.2123437427,0,911
770,10,0.2095270136,0,946
780,10,0.252776826,0,946
790,10,0.2693734873,0,950
800,10,0.2363546376,0,928
810,10,0.276543165,0,860
820,10,0.2573650898,0,876
830,10,0.1282344955,0,853
840,10,0.0338968198,0,912
850,10,0.0910773465,0,889
860,10,0.0243384094,0,867
870,10,0.02445995,0,902
880,10,-0.0597960604,0,828
890,10,0.0099376288,0,830
900,10,0.0025203918,0,875
910,10,-0.0195238158,0,754
920,10,-0.1221295127,0,771
930,10,-0.0742808804,0,736
940,10,-0.0478738325,0,661
950,10,-0.0209066769,0,696
960,10,-0.1767327504,0,759
970,10,-0.1301366094,0,738
980,10,0.0114195889,0,773
990,10,-0.0765803033,0,730
1000,10,-0.1431494741,0,714
1010,10,-0.023075535,0,723
1020,10,-0.0073367847,0,681
1030,10,-0.0516020925,0,731
1040,10,-0.0631010259,0,770
1050,10,0.0926437273,0,711
1060,10,-0.0386529836,0,731
1070,10,0.111880971,0,758
1080,10,0.1664692171,0,755
1090,10,0.2240762388,0,807
1100,10,0.2109211757,0,793
1110,10,0.045435232,0,761
1120,10,0.1590814808,0,821
1130,10,0.2570627404,0,799
1140,10,0.214014969,0,795
1150,10,0.252174925,0,847
1160,10,0.2550468064,0,853
1170,10,0.1423432491,0,857
1180,10,0.1170910991,0,803
1190,10,0.022363164,0,857
1200,10,-0.1379679711,0,854
1210,10,-0.1638196949,0,739
1220,10,-0.1408610844,0,806
1230,10,-0.1543536193,0,760
1240,10,-0.1647466374,0,681
1250,10,-0.1326066721,0,729
1260,10,-0.1534095449,0,692
1270,10,-0.1516593117,0,648
1280,10,-0.1159921497,0,718
1290,10,-0.1204591469,0,588
1300,10,-0.1175307631,0,681
1310,10,-0.0781375223,0,670
1320,10,-0.0058819838,0,654
1330,10,0.0660611822,0,722
1340,10,0.0477999879,0,681
1350,10,-0.0560187056,0,669
1360,10,0.0453542215,0,654
1370,10,0.0975822185,0,632
1380,10,0.0601801891,0,691
1390,10,0.0532487357,0,653
1400,10,0.0883934524,0,677
1410,10,0.1603295444,0,660
1420,10,0.107547698,0,616
1430,10,0.0631475228,0,643
1440,10,0.1174392471,0,636
1450,10,0.129966948,0,685
1460,10,0.2784456663,0,642
1470,10,0.0940372895,0,664
1480,10,0.0710639016,0,717
1490,10,-0.019632094,0,707
1500,10,-0.0417539701,0,756
1510,10,-0.1508633978,0,757
1520,10,-0.183438989,0,748
1530,10,-0.1982809152,0,758
1540,10,-0.3247699712,0,740
1550,10,-0.3333747253,0,701
1560,10,-0.4020999309,0,724
1570,10,-0.4242244317,0,670
1580,10,-0.4927691578,0,695
1590,10,-0.5244846257,0,662
1600,10,-0.5190470956,0,637
1610,10,-0.6094770205,0,623
1620,10,-0.6010528481,0,593
1630,10,-0.6164922133,0,564
1640,10,-0.6046369,0,558
1650,10,-0.6443632711,0,524
1660,10,-0.6708713224,0,573
1670,10,-0.6802801638,0,518
1680,10,-0.6123976639,0,489
1690,10,-0.608188805,0,543
1700,10,-0.6183331595,0,524
1710,10,-0.6556042435,0,545
1720,10,-0.6475779022,0,511
1730,10,-0.5783803098,0,503
1740,10,-0.6164754594,0,472
1750,10,-0.6218688921,0,495
1760,10,-0.618993402,0,475
1770,10,-0.6334446457,0,515
1780,10,-0.6515929748,0,531
1790,10,-0.6120104728,0,510
1800,10,-0.5472547973,0,505
1810,10,-0.4968262694,0,456
1820,10,-0.4752529197,0,443
1830,10,-0.3886083225,0,466
1840,10,-0.3114976073,0,484
1850,10,-0.3192289813,0,518
1860,10,-0.3012137038,0,618
1870,10,-0.339232552,0,615
1880,10,-0.4016196084,0,698
1890,10,-0.4029920291,0,693
1900,10,-0.4641811508,0,617
1910,10,-0.5028991903,0,640
1920,10,-0.5180493689,0,584
1930,10,-0.4677508356,0,583
1940,10,-0.4130207683,0,605
1950,10,-0.4139046511,0,598
1960,10,-0.3352461916,0,595
1970,10,-0.3386508825,0,549
1980,10,-0.2445427854,0,487
1990,10,-0.137078698,0,506
2000,10,-0.1354189367,0,439
2010,10,-0.1387972745,0,424
2020,10,-0.0944155139,0,491
2030,10,-0.0114692379,0,448
2040,10,-0.0435515853,0,435
2050,10,-0.2262174169,0,445
2060,10,-0.2402865459,0,448
2070,10,-0.1450506075,0,496
2080,10,-0.1006738123,0,509
2090,10,-0.1902920816,0,502
2100,10,-0.0698233973,0,454
2110,10,0.0593331631,0,392
2120,10,0.1102702352,0,379
2130,10,0.0531385715,0,355
2140,10,-0.1001792179,0,327
2150,10,-0.0445310092,0,346
2160,10,-0.0225533511,0,375
2170,10,0.1320431617,0,401
2180,10,0.0430461785,0,409
2190,10,0.0285965363,0,389
2200,10,0.1324063598,0,397
2210,10,0.1839561529,0,367
2220,10,0.2406864213,0,335
2230,10,0.1150936241,0,320
2240,10,0.1110495086,0,365
2250,10,-0.0156103558,0,389
2260,10,0.052211101,0,426
2270,10,0.0220061508,0,447
2280,10,-0.0360752183,0,419
2290,10,-0.0362667397,0,420
2300,10,-0.0636063508,0,342
2310,10,-0.0718662782,0,356
2320,10,-0.0287562658,0,402
2330,10,-0.0458796604,0,403
2340,10,-0.0658334208,0,365
2350,10,-0.0490676247,0,397
2360,10,0.1049946929,0,343
2370,10,0.0633735446,0,384
2380,10,0.1335834573,0,331
2390,10,0.0471150566,0,329
2400,10,0.1826332833,0,390
2410,10,0.2073974872,0,339
2420,10,0.3132560364,0,290
2430,10,0.3333863137,0,275
2440,10,0.3656103311,0,322
2450,10,0.4992087592,0,296
2460,10,0.4095976951,0,328
2470,10,0.4071274349,0,346
2480,10,0.3317242538,0,332
2490,10,0.5252129861,0,300
2500,10,0.5856872839,0,270
2510,10,0.5565866537,0,252
2520,10,0.5975108262,0,271
2530,10,0.6082049884,0,298
2540,10,0.5714426969,0,320
2550,10,0.5025757703,0,372
2560,10,0.5814460805,0,359
2570,10,0.4472942743,0,383
2580,10,0.3248980726,0,342
2590,10,0.3563179337,0,330
2600,10,0.2871017012,0,384
2610,10,0.3200047804,0,328
2620,10,0.2959505491,0,323
2630,10,0.2208756442,0,332
2640,10,0.2148223854,0,357
2650,10,0.0729688508,0,360
2660,10,-0.0842618832,0,311
2670,10,-0.1535136351,0,328
2680,10,-0.2566349331,0,357
2690,10,-0.2435057392,0,267
2700,10,-0.4382175189,0,286
2710,10,-0.511267339,0,276
2720,10,-0.4771216576,0,284
2730,10,-0.4969171626,0,322
2740,10,-0.5922513842,0,257
2750,10,-0.6272433581,0,284
2760,10,-0.5622596481,0,293
2770,10,-0.4761793958,0,232
2780,10,-0.6296567304,0,240
2790,10,-0.7061242429,0,222
2800,10,-0.7181164309,0,200
2810,10,-0.6368367296,0,201
2820,10,-0.5844633409,0,185
2830,10,-0.6761725833,0,166
2840,10,-0.6208660912,0,165
2850,10,-0.6946009776,0,169
2860,10,-0.6436910637,0,160
2870,10,-0.4636950194,0,145
2880,10,-0.2692154638,0,116
2890,10,-0.020700183,0,116
2900,10,0.2042582323,0,148
2910,10,0.3587355816,0,140
2920,10,0.431141814,0,161
2930,10,0.3151027591,0,195
2940,10,0.2492044951,0,173
2950,10,0.2745218076,0,161
2960,10,0.4901395446,0,165
2970,10,0.5939346414,0,142
2980,10,0.6192209833,0,146
2990,10,0.6371764061,0,139
3000,10,0.3892081889,0,144
3010,10,0.5349817389,0,170
3020,10,0.3492801042,0,139
3030,10,-0.1619759562,0,146
3040,10,-0.1651953931,0,157
3050,10,-0.313629194,0,152
3060,10,-0.6149988443,0,153
3070,10,-0.492133251,0,147
3080,10,-0.4132192487,0,167
3090,10,-0.3939485392,0,163
3100,10,-0.6099656771,0,137
3110,10,-0.573756088,0,135
3120,10,-0.4231880025,0,158
3130,10,-0.537185809,0,138
3140,10,-0.5545432782,0,136
3150,10,-0.3971737352,0,118
3160,10,-0.3513537753,0,97
3170,10,-0.5096395066,0,91
3180,10,-0.6412719786,0,48
3190,10,-0.5630103713,0,52
3200,10,-0.4131335345,0,71
3210,10,-0.5320901732,0,51
3220,10,-0.8183242354,0,63
3230,10,-0.8677822353,0,52
3240,10,-0.2108945265,0,46
3250,10,0.2552986171,0,62
3260,10,0.0274884825,0,35
3270,10,-0.6326320374,0,45
3280,10,-0.8502397085,0,45
3290,10,-0.1195067789,0,18
3300,10,0.6269198086,0,18
3310,10,0.8788086,0,10


==> crosscorr_significance_ovro_metsahovi.csv <==
del,col1,col2,col3,col4,col5,col6
-4000,-0.6470289787,0.6104620603,-0.888046896,0.8983793204,-0.958118393,0.9767764759
-3970,-0.615151983,0.5840456434,-0.8801815755,0.8929518603,-0.9469239984,0.9835965943
-3960,-0.5949742969,0.5845601864,-0.8546743003,0.8906033887,-0.9293320538,0.9809491294
-3940,-0.6554393721,0.6295526402,-0.9187952705,0.9154903156,-0.9831358397,0.9840445125
-3930,-0.6113248746,0.5905731966,-0.898125414,0.8626623337,-0.955667061,0.9664793447
-3910,-0.7015408019,0.6752858645,-0.9249581846,0.9117379385,-0.971914151,0.9867823582
-3900,-0.608881677,0.578802491,-0.8757928558,0.8703502688,-0.962855291,0.952854403
-3880,-0.6050285767,0.5563352438,-0.8719680653,0.8668887475,-0.9421127432,0.9697285423
-3870,-0.542924686,0.5336173055,-0.8101004458,0.8176984191,-0.9287599281,0.9307680171
-3860,-0.5847412172,0.5827042041,-0.8474369983,0.8600247753,-0.9544755643,0.9648002731
-3850,-0.5232608482,0.488570369,-0.8103977299,0.8027924264,-0.8950555698,0.935628855
-3840,-0.5049492201,0.479307279,-0.7874406903,0.7853937362,-0.8860544804,0.9051417651
-3830,-0.5934995305,0.5723698019,-0.8729413731,0.8741247582,-0.9471958526,0.9736853337
-3810,-0.5710857293,0.5276361329,-0.8481823449,0.8444899109,-0.93271875,0.9484862261
-3800,-0.5523239609,0.510699256,-0.8095826543,0.7799049828,-0.9263821178,0.8816137329
-3790,-0.5544592145,0.5194558954,-0.821033491,0.8123279912,-0.917456865,0.9281698269
-3780,-0.6187800492,0.5655680934,-0.8864569545,0.8506585042,-0.9618992273,0.9629268876
-3770,-0.492419203,0.4495638824,-0.7931760156,0.7417044918,-0.9033871424,0.9477014672
-3750,-0.5485804514,0.5253654261,-0.8320017447,0.8355771012,-0.9438712153,0.9463523099
-3740,-0.567385214,0.581719361,-0.8476685017,0.86188251,-0.9444087511,0.963279464
-3730,-0.5723124914,0.5411622186,-0.8695754456,0.8173561822,-0.9602244813,0.9129329724
-3720,-0.538316116,0.5180001448,-0.8174608394,0.8098879461,-0.9178443923,0.9206123734
-3710,-0.4606125847,0.4590932884,-0.7737586836,0.7538654901,-0.8851092742,0.9063406994
-3700,-0.5932054714,0.5686434003,-0.8475021983,0.8448251875,-0.9311661898,0.9526884239
-3690,-0.4680472642,0.4710179598,-0.7574285709,0.7573030678,-0.8820703346,0.8912084927
-3680,-0.4538187228,0.4559141191,-0.7982153799,0.7537823359,-0.891354676,0.8768581555
-3670,-0.5120934092,0.491507698,-0.8160618485,0.7730993709,-0.9181806973,0.884652468
-3660,-0.4596315597,0.4583783539,-0.8115893062,0.756675984,-0.9299170526,0.844283788
-3650,-0.5036077609,0.4966532469,-0.8048928443,0.8117113237,-0.9258278847,0.9229361167
-3640,-0.4624035921,0.4344032175,-0.7406753525,0.7148990103,-0.8756741581,0.8735879791
-3630,-0.4779930574,0.4895004535,-0.7806446283,0.7505798975,-0.9009100844,0.8655250745
-3620,-0.4596578881,0.499424628,-0.7675403533,0.7645293661,-0.8857001136,0.8881116898
-3610,-0.5037411004,0.5259198818,-0.7908301507,0.8070088323,-0.902712879,0.9093991451
-3600,-0.5680618711,0.602204109,-0.8426398251,0.8581129126,-0.9293303753,0.96716991
-3590,-0.5657706133,0.5776978945,-0.8568544464,0.8468539848,-0.9219228519,0.9526434557
-3580,-0.64278239,0.6391677784,-0.8961951291,0.9005245054,-0.9518758886,0.9549702214
-3570,-0.5418962704,0.5207540888,-0.8223508558,0.7911584546,-0.9239337667,0.9127530721
-3560,-0.530632639,0.4979934684,-0.822246051,0.7835328482,-0.9431420647,0.8994334117
-3550,-0.58991194,0.5705055445,-0.8743568814,0.8926423063,-0.9301261081,0.9694737987
-3540,-0.5114005583,0.497539618,-0.8012929026,0.8143555097,-0.889226585,0.9254508406
-3530,-0.4966023072,0.4661998902,-0.7550945914,0.7850881329,-0.8856300559,0.9210603826
-3520,-0.5159580158,0.5055625873,-0.7983242552,0.8162747478,-0.9161313093,0.9048321222
-3510,-0.4925183402,0.4731936229,-0.7901828711,0.8028307622,-0.9103463023,0.9421816467
-3500,-0.4630557679,0.4688135977,-0.7868476258,0.7825336654,-0.8969383557,0.8805775299
-3490,-0.4712277949,0.4708668769,-0.773021414,0.7773037131,-0.8889235562,0.9081650767
-3480,-0.4882771336,0.519506382,-0.7873292909,0.8084376825,-0.9139267529,0.9207167342
-3470,-0.4725037593,0.4927322865,-0.7904269015,0.787352957,-0.926997984,0.9233173585
-3460,-0.5026826082,0.4973317763,-0.8159496079,0.8250785473,-0.9357539878,0.9155151837
-3450,-0.4856696128,0.4771143971,-0.7992844912,0.7896644036,-0.8939274715,0.9019549385
-3440,-0.5431541354,0.5575054418,-0.8130578241,0.8478266507,-0.92533981,0.9516923776
-3430,-0.4810363636,0.5521845129,-0.797044736,0.8143361473,-0.9129758333,0.9036168368
-3420,-0.5208536246,0.4913471225,-0.8459666675,0.8325465786,-0.9347474121,0.91486519
-3410,-0.5173837187,0.5361792894,-0.8317461065,0.8125176418,-0.9196858899,0.9264080012
-3400,-0.521291856,0.4883871079,-0.8021486994,0.8035389819,-0.9300247845,0.8857391593
-3390,-0.4778814957,0.4802613073,-0.7903140156,0.7769384656,-0.8746778059,0.9188689729
-3380,-0.472248083,0.4915465082,-0.7725268552,0.8047489421,-0.9011173149,0.9130465679
-3370,-0.4622882326,0.4830082405,-0.7751780683,0.7959387852,-0.8785930676,0.9030962688
-3360,-0.5236193567,0.53143212,-0.82013405,0.8326395291,-0.9087467397,0.9172781898
-3350,-0.4572824351,0.455883855,-0.7353446663,0.7476923524,-0.8781983192,0.848852529
-3340,-0.6017786014,0.6115579855,-0.8742542673,0.8821894015,-0.966586041,0.977452944
-3330,-0.5001331883,0.4883120646,-0.7632712293,0.7776655884,-0.8707060019,0.9017897317
-3320,-0.4892152209,0.4978658566,-0.8014562969,0.7901368015,-0.8805944997,0.9019331516
-3310,-0.4846579087,0.4801018173,-0.7973270038,0.8084732815,-0.8989880532,0.8969336773
-3300,-0.5778700022,0.546678222,-0.8092647871,0.839189875,-0.9269036172,0.9265743733
-3290,-0.4973133742,0.5155960919,-0.7881549894,0.8336747412,-0.9095027759,0.9017155859
-3280,-0.4916930888,0.5151566665,-0.789967817,0.826731239,-0.8731138513,0.9506617777
-3270,-0.5681099243,0.5376818247,-0.8116816562,0.8589249833,-0.9257444553,0.9402615259
-3260,-0.530292941,0.5113370052,-0.7965231578,0.827049992,-0.9017404076,0.896865088
-3250,-0.5535778588,0.5279245097,-0.8185907622,0.8418104063,-0.9104724604,0.9313862533
-3240,-0.4894007446,0.498960088,-0.7605278817,0.8064418991,-0.8771155649,0.9287361077
-3230,-0.4960126314,0.514937444,-0.7824338041,0.7980518511,-0.9101827933,0.9113711976
-3220,-0.4875991545,0.4838480797,-0.7755121694,0.8137765523,-0.8841260205,0.9269167834
-3210,-0.471065512,0.4664963628,-0.761118641,0.7764947855,-0.8935569048,0.9183083184
-3200,-0.5071446726,0.4978623734,-0.7930400074,0.7981029173,-0.8889099948,0.8931527662
-3190,-0.4751289148,0.4917456155,-0.7618133912,0.8114753765,-0.8763672229,0.8969078484
-3180,-0.480187235,0.477614944,-0.7574588553,0.7764969534,-0.8706811979,0.8589118824
-3170,-0.4947753319,0.5018666974,-0.7776559463,0.7620388721,-0.8725429401,0.9091443385
-3160,-0.4774149864,0.4910876104,-0.786078653,0.7828731406,-0.8800210686,0.9069838508
-3150,-0.4437325871,0.4638077855,-0.7505528532,0.7439501507,-0.8619711725,0.9004674153
-3140,-0.4920116692,0.4659895952,-0.7721251066,0.7772862463,-0.8795007933,0.9350658503
-3130,-0.4873329795,0.4915960011,-0.7730799998,0.7771671023,-0.8912634629,0.9169479276
-3120,-0.4717473287,0.4682395594,-0.7682276584,0.751074569,-0.8958712104,0.8885637959
-3110,-0.4743020011,0.4611344749,-0.7658708676,0.7212490788,-0.8438883471,0.8881410616
-3100,-0.5268550276,0.5356643012,-0.7962939716,0.7896040182,-0.8854907428,0.9246933752
-3090,-0.5267202203,0.5229920399,-0.791962497,0.7909054393,-0.8978827225,0.9214246004
-3080,-0.479021441,0.4472069957,-0.7758951072,0.7262276607,-0.8838959765,0.8866651681
-3070,-0.4817154825,0.4434628883,-0.7388029482,0.7146638331,-0.8619488289,0.8580150672
-3060,-0.5632147817,0.5173204039,-0.8224920701,0.8303614003,-0.9104550011,0.919879624
-3050,-0.4959796515,0.4735784385,-0.7720346044,0.7615065535,-0.881692741,0.8755866691
-3040,-0.4969692598,0.4917045965,-0.7648367772,0.7740718384,-0.9003851761,0.8725841858
-3030,-0.5058493812,0.5015240658,-0.7946123327,0.7853031315,-0.9054186545,0.8901290691
-3020,-0.557787558,0.5332422808,-0.8272051341,0.8326335847,-0.9108096368,0.933662437
-3010,-0.4954275588,0.4892283377,-0.7499597173,0.7659872997,-0.8542451948,0.8949104792
-3000,-0.4986290142,0.4918237145,-0.7694350682,0.7683161469,-0.8897498438,0.9163503861
-2990,-0.5045369315,0.4979324606,-0.7767551675,0.7649392657,-0.8746836328,0.9244810778
-2980,-0.4855685832,0.4862701333,-0.7692542581,0.788582057,-0.8770694188,0.9169116246
-2970,-0.4727204779,0.4371721089,-0.734996708,0.7281493272,-0.8429322255,0.8397988202
-2960,-0.4463227397,0.4365431916,-0.7479238342,0.7166294398,-0.8256835228,0.8742793966
-2950,-0.4670980538,0.4711534792,-0.736642264,0.7363113928,-0.857807802,0.8983156983
-2940,-0.4542377444,0.4478087614,-0.7532914429,0.7038644761,-0.8419286819,0.8888116489
-2930,-0.4730066365,0.4778097912,-0.7418538579,0.7502810833,-0.894705633,0.8653310553
-2920,-0.5123536851,0.5206601143,-0.7957936327,0.7858256478,-0.8936709217,0.9051788434
-2910,-0.47336169,0.4968447965,-0.7682522543,0.7483263176,-0.8985328326,0.8925124468
-2900,-0.4377405479,0.44635481,-0.7398961235,0.7107229268,-0.8291125233,0.884626218
-2890,-0.461375103,0.4658816997,-0.7496826768,0.7347680085,-0.8771472568,0.8815474852
-2880,-0.486843449,0.5115077681,-0.790525399,0.7692913518,-0.8938676527,0.9042238881
-2870,-0.4804356577,0.4810164566,-0.7609086885,0.7113495665,-0.8889323146,0.9175360181
-2860,-0.4378129439,0.4509751587,-0.7269756853,0.6986976928,-0.8584057711,0.8723947876
-2850,-0.4587773089,0.4756993136,-0.7691012719,0.7446118113,-0.903118942,0.8907241171
-2840,-0.4729798459,0.4902617191,-0.78101616,0.7355739467,-0.9061641978,0.9033761474
-2830,-0.4403564557,0.4066536876,-0.7273032413,0.6716936811,-0.8506610528,0.8817833532
-2820,-0.5045701987,0.4968140672,-0.7927224059,0.766046877,-0.8901928125,0.9013756099
-2810,-0.4844439358,0.4521781981,-0.775134032,0.7659153204,-0.8616014859,0.9039786384
-2800,-0.4702749956,0.4596492309,-0.7684474345,0.7658733196,-0.8595266832,0.882284466
-2790,-0.4642448467,0.4447031457,-0.7507893925,0.7266344965,-0.8364367597,0.8893354474
-2780,-0.497416721,0.4946782249,-0.7815677386,0.7779903799,-0.8970664483,0.8920478728
-2770,-0.4677347738,0.4440904937,-0.7601357109,0.7385249306,-0.8664037441,0.8937375351
-2760,-0.4946943843,0.4748099218,-0.7841634658,0.7832756437,-0.8591498345,0.9154537
-2750,-0.4578226265,0.4628612561,-0.7546301042,0.7420123133,-0.8398135518,0.8558683307
-2740,-0.4614101475,0.4548712368,-0.7612569109,0.770196073,-0.8604648248,0.877751071
-2730,-0.4932490109,0.4996348387,-0.7908628931,0.7879307209,-0.8656712535,0.9113516995
-2720,-0.4507904547,0.4663821532,-0.7635710467,0.7343081961,-0.8661499873,0.8557139817
-2710,-0.4223479134,0.4432696217,-0.7742992354,0.7342524115,-0.8504042296,0.8440988004
-2700,-0.4382538664,0.4745196821,-0.7482953917,0.7421205699,-0.8724973331,0.8319076517
-2690,-0.4339305145,0.4608833356,-0.775376445,0.7435164404,-0.8902767641,0.8574375593
-2680,-0.4656774177,0.4850383597,-0.7694903849,0.7420607319,-0.8897294249,0.8425684701
-2670,-0.4503966351,0.4607732686,-0.7827767203,0.745063496,-0.9041362005,0.8565083775
-2660,-0.4642488181,0.4511802593,-0.7691243918,0.7398898687,-0.9066033909,0.8738202519
-2650,-0.4623295945,0.4660172844,-0.8042663911,0.7642898526,-0.8923223105,0.8646515788
-2640,-0.4613539379,0.4387185662,-0.7546169966,0.7381886734,-0.8995213657,0.8888797955
-2630,-0.4738315838,0.4710106944,-0.7883247267,0.7422343006,-0.9015040821,0.8765771119
-2620,-0.4671591954,0.4765563231,-0.7766813446,0.7497972777,-0.8928024567,0.8662765501
-2610,-0.4736493455,0.4595700948,-0.7664921178,0.7748524575,-0.9149283364,0.9160159745
-2600,-0.4750078163,0.4908657652,-0.7748945614,0.7721066369,-0.9297511285,0.8988271343
-2590,-0.4984898131,0.4975411073,-0.7917581679,0.7564043548,-0.8986408557,0.8965922923
-2580,-0.4581712321,0.4833779622,-0.7716561985,0.7783564362,-0.8862834773,0.8957109895
-2570,-0.4937192807,0.4951903954,-0.796971367,0.780149,-0.9070888824,0.8862535604
-2560,-0.4923254189,0.5027084131,-0.7792496615,0.7771412074,-0.897849833,0.9169622336
-2550,-0.4693326129,0.485632299,-0.7683891114,0.7675147142,-0.8860332489,0.8688711648
-2540,-0.4815899236,0.4888670693,-0.7869141981,0.7607816452,-0.9024416487,0.8957463484
-2530,-0.4635240663,0.4688719296,-0.7503500725,0.7234160545,-0.8862469638,0.8870160211
-2520,-0.4802260573,0.4959879124,-0.7675994797,0.7680186085,-0.8612730576,0.8860560452
-2510,-0.4706773373,0.4832920828,-0.7687660358,0.7407691801,-0.8847650595,0.8454870713
-2500,-0.4768558239,0.4840062771,-0.7654717354,0.7384889627,-0.8778926916,0.8493512583
-2490,-0.4232068513,0.4347818879,-0.7258191789,0.7004549465,-0.8366242171,0.8529818353
-2480,-0.4542323799,0.4446400648,-0.735856398,0.7262808882,-0.8556598731,0.866134853
-2470,-0.428406207,0.4072870417,-0.6958149953,0.6698512049,-0.8294453575,0.8204494716
-2460,-0.4834442318,0.4612874463,-0.7735615708,0.7456644655,-0.8782012736,0.877065189
-2450,-0.4337609145,0.4207671893,-0.6861791204,0.6996526026,-0.8478865264,0.8053109058
-2440,-0.4449165615,0.459879051,-0.7375517897,0.6979136187,-0.8577862497,0.8414298318
-2430,-0.4198037153,0.4412740943,-0.7268277217,0.704734818,-0.8726156449,0.7998734239
-2420,-0.4482347202,0.4408077949,-0.7652062601,0.7464247526,-0.8702784918,0.8218269054
-2410,-0.4820113248,0.4465299906,-0.7671764556,0.7548645255,-0.8689089884,0.8506758231
-2400,-0.4775288532,0.4606665838,-0.7819381103,0.7493190969,-0.8886388719,0.8425797606
-2390,-0.4269461385,0.4358082768,-0.7299546618,0.7035525645,-0.8560339445,0.7950865229
-2380,-0.4454647185,0.4338746898,-0.7415741724,0.7215843035,-0.8801356115,0.8285324466
-2370,-0.4709048815,0.4615035965,-0.7730353764,0.7368817515,-0.8866985106,0.835945429
-2360,-0.4601550559,0.466135393,-0.767431584,0.7256619286,-0.8772772049,0.8511858051
-2350,-0.4824294324,0.4756809701,-0.781336219,0.7616314204,-0.8942905195,0.8470605143
-2340,-0.5036254511,0.4690501435,-0.805048966,0.7790416891,-0.8882266297,0.8574818386
-2330,-0.465962469,0.4626433218,-0.7727193489,0.7484279118,-0.8857541817,0.8504921142
-2320,-0.4744661421,0.4743113509,-0.7761238959,0.7589269595,-0.8723321033,0.8232236741
-2310,-0.4606615133,0.4685740325,-0.7387179639,0.7504712566,-0.883250585,0.8580972255
-2300,-0.4871749388,0.4637846883,-0.7597195448,0.7552932439,-0.8695639729,0.8606668714
-2290,-0.4841527723,0.4653952464,-0.7474947884,0.75602132,-0.8540969227,0.8446386085
-2280,-0.4720883666,0.4609176816,-0.7581120004,0.7521938275,-0.8634090687,0.8132584157
-2270,-0.4675966189,0.4492286972,-0.7369445431,0.7394817476,-0.8724042707,0.8546084959
-2260,-0.4929813692,0.4630408289,-0.7618986419,0.756014984,-0.869655675,0.861061802
-2250,-0.4882357572,0.4683422759,-0.7726094649,0.7736263472,-0.8657103101,0.8486500022
-2240,-0.4756448337,0.4529377221,-0.7602017341,0.7502960622,-0.8591366624,0.8561024139
-2230,-0.4787347193,0.4619196562,-0.7522923647,0.757279449,-0.8500416119,0.8847906539
-2220,-0.5042463404,0.4727604827,-0.7736573301,0.779934233,-0.8555670987,0.8570796245
-2210,-0.4823726072,0.4671549854,-0.7482122427,0.7524095543,-0.8486147105,0.8772094576
-2200,-0.4981669162,0.4811023373,-0.7568677042,0.7740182386,-0.8651589846,0.8669192309
-2190,-0.4904931575,0.4736634845,-0.7540029887,0.7795559283,-0.8588869995,0.8733768415
-2180,-0.4697811271,0.4533639371,-0.7520096865,0.7693322488,-0.8526071108,0.8415755269
-2170,-0.4863587119,0.4768806821,-0.7789617925,0.7886562254,-0.8754594781,0.842333392
-2160,-0.4779299172,0.4692804279,-0.751507167,0.7626348347,-0.8515939872,0.8592437869
-2150,-0.4910672025,0.4883689394,-0.7740709628,0.7876884587,-0.8688677649,0.8492456977
-2140,-0.4679019971,0.4753726191,-0.7763786106,0.7946343513,-0.8528966251,0.8483984162
-2130,-0.5051189942,0.4954932495,-0.7912162663,0.805819539,-0.8659493568,0.854069337
-2120,-0.4770558142,0.4699751654,-0.7627979237,0.7739832847,-0.8608742768,0.8510575901
-2110,-0.4793805517,0.4666076456,-0.7517209239,0.7717732676,-0.8513520241,0.8382006062
-2100,-0.4782105276,0.4777985019,-0.7577921117,0.7865324391,-0.8721887658,0.8647592986
-2090,-0.4616261903,0.4877404981,-0.7697975073,0.7907429834,-0.8579018458,0.861248589
-2080,-0.4468539168,0.4746995339,-0.7435361733,0.764451237,-0.8527030856,0.8373012069
-2070,-0.4386784177,0.4742327863,-0.7448762298,0.7780189656,-0.8684133641,0.8386113836
-2060,-0.4510859498,0.4831461038,-0.7526756389,0.7820389336,-0.8928291557,0.8868045043
-2050,-0.4648891143,0.4846221269,-0.7465492861,0.7820106329,-0.845592311,0.8696423046
-2040,-0.471583173,0.4764554445,-0.7513476702,0.7766668026,-0.8792012316,0.8630921594
-2030,-0.4439200161,0.4538561597,-0.723513073,0.7657286745,-0.8709697607,0.8631035809
-2020,-0.451284622,0.4498634595,-0.7257734493,0.7580519733,-0.8715272838,0.88742151
-2010,-0.4425686159,0.4510320548,-0.7135574882,0.7558659674,-0.861259913,0.8777018511
-2000,-0.482675094,0.4513465898,-0.7265424437,0.7653454486,-0.8834660201,0.8893980629
-1990,-0.4505808974,0.4539313921,-0.7072008142,0.7618548375,-0.8737302704,0.8696658105
-1980,-0.4613144962,0.4597072466,-0.7212387287,0.7663154944,-0.881995738,0.8715960431
-1970,-0.4619742831,0.4808967077,-0.733636794,0.7796524298,-0.8784818976,0.8804925154
-1960,-0.4428658261,0.4631277551,-0.7285794242,0.7643457336,-0.8932378785,0.879570429
-1950,-0.4736880303,0.4691197971,-0.7432035176,0.782104433,-0.8888895438,0.8778200953
-1940,-0.4567708997,0.444613815,-0.708591061,0.7281465551,-0.8507541459,0.8562403144
-1930,-0.4715348185,0.4558908948,-0.7148534145,0.7580253458,-0.8954383906,0.8497716991
-1920,-0.462727142,0.4561712113,-0.7361552477,0.7695394715,-0.8885677681,0.8782815164
-1910,-0.4495712207,0.4678729275,-0.7358849981,0.7697551392,-0.9047132904,0.846065431
-1900,-0.4668340169,0.4683855507,-0.7305396248,0.7623954334,-0.8812391524,0.8573482084
-1890,-0.4497835852,0.4573691854,-0.7169352503,0.7549132273,-0.8859025627,0.867382034
-1880,-0.4304658507,0.4428993039,-0.7018396155,0.743589723,-0.8536494198,0.8357865189
-1870,-0.4103024312,0.4314471171,-0.6867636421,0.7245509888,-0.8691593532,0.8465255114
-1860,-0.4361094681,0.449418601,-0.7278870216,0.7732128912,-0.8884102166,0.8387350449
-1850,-0.4101865426,0.4668765407,-0.7124367388,0.7382036265,-0.8722856255,0.8599661915
-1840,-0.407855335,0.4611294829,-0.7238028976,0.7398354599,-0.8708330421,0.8478362912
-1830,-0.413117392,0.4583220584,-0.7020069111,0.7544169427,-0.8464879278,0.8320454745
-1820,-0.4337419179,0.4715425483,-0.7283971448,0.7665521346,-0.8460019937,0.8349977639
-1810,-0.4221641299,0.4624492958,-0.7211691361,0.7451492218,-0.865143822,0.8420218406
-1800,-0.4092513835,0.4534492259,-0.7228023175,0.755226464,-0.8229617083,0.8528860593
-1790,-0.4228389155,0.4671638516,-0.7314007857,0.768572017,-0.8522326329,0.8584817269
-1780,-0.4477181704,0.4716851439,-0.7276960169,0.7514980095,-0.8476373524,0.8716086813
-1770,-0.4270635242,0.4649804291,-0.7107017453,0.7552437877,-0.8250111914,0.8704901646
-1760,-0.4290346416,0.482761359,-0.7159948159,0.7508046694,-0.8314389516,0.8791678625
-1750,-0.4472377924,0.4730965054,-0.7250038951,0.7423525672,-0.8311158043,0.8826703353
-1740,-0.432615919,0.4701949624,-0.7122371468,0.7516322583,-0.8453813509,0.8719849572
-1730,-0.3874252684,0.4370262504,-0.7044907853,0.7169119194,-0.8109028442,0.8558723208
-1720,-0.4188380129,0.4645278503,-0.7177407032,0.7314505535,-0.8643683221,0.8504789009
-1710,-0.4275952134,0.4422425104,-0.7017404894,0.717149254,-0.8427991194,0.8485219664
-1700,-0.4079190076,0.4667803204,-0.7066524402,0.7201881717,-0.8540349035,0.8507377695
-1690,-0.3910157717,0.4684452465,-0.6939534197,0.7040536538,-0.8400226328,0.8562735865
-1680,-0.4196085998,0.4551263329,-0.6933953201,0.6952544807,-0.8485954359,0.8789566164
-1670,-0.4282936187,0.4622840176,-0.7015541287,0.7185495296,-0.8583830861,0.8774408929
-1660,-0.443594046,0.4704034862,-0.6954635151,0.7203911607,-0.8268455447,0.8777906656
-1650,-0.4260986175,0.457336043,-0.6923578251,0.7089365087,-0.8432615256,0.8789516851
-1640,-0.413711633,0.4509110666,-0.6818965138,0.7131981999,-0.8266605011,0.8621306187
-1630,-0.446304194,0.4690556161,-0.7012181912,0.7371842454,-0.8294776156,0.893798029
-1620,-0.4174152874,0.4537577287,-0.6873638242,0.7009290762,-0.8105737567,0.8447929811
-1610,-0.4274946521,0.4752438142,-0.6918991248,0.718680758,-0.8163297907,0.8686217383
-1600,-0.4416811511,0.4823125076,-0.6917067531,0.7217473976,-0.8370764862,0.8570128184
-1590,-0.4431444007,0.4664642553,-0.69041224,0.7292680262,-0.8342139153,0.8690959843
-1580,-0.4119537665,0.4525657111,-0.6816596005,0.7229275498,-0.8270773572,0.8786773664
-1570,-0.4320413391,0.4684055169,-0.6936773202,0.7291685521,-0.8340124452,0.8647919926
-1560,-0.4209300166,0.449876226,-0.6968017382,0.713596008,-0.824343451,0.8728465561
-1550,-0.4205835818,0.462776548,-0.6795139403,0.7227257514,-0.8568828308,0.8557040991
-1540,-0.4025006641,0.4614755785,-0.6889848945,0.7249416526,-0.819490564,0.8473122238
-1530,-0.4152351566,0.4630690035,-0.703605,0.7123364239,-0.8048789066,0.8719365312
-1520,-0.428772525,0.473772312,-0.6967116664,0.7217853657,-0.8158950559,0.8747098193
-1510,-0.4187383023,0.4677997308,-0.6799608588,0.7220424018,-0.8254579491,0.886660309
-1500,-0.4166252451,0.4741009068,-0.6830558862,0.6990312711,-0.810554805,0.8700477171
-1490,-0.4356844986,0.4716681094,-0.7003881019,0.715923314,-0.8483030144,0.8948119751
-1480,-0.4109643582,0.4728013565,-0.693067427,0.7074457667,-0.8265605554,0.8774080819
-1470,-0.4361477894,0.4714135347,-0.6908108654,0.7118370705,-0.784599862,0.8852255373
-1460,-0.4407894896,0.4916207898,-0.7120844149,0.719440062,-0.7844788282,0.8827150791
-1450,-0.4287203101,0.4875850891,-0.7050363502,0.7113078194,-0.7855712644,0.8752050352
-1440,-0.4405410882,0.4997153078,-0.7205586352,0.7302328566,-0.826632437,0.8849153367
-1430,-0.436772514,0.4761400869,-0.706066974,0.7299605183,-0.7864218247,0.8608433309
-1420,-0.4405550475,0.4825696976,-0.7121891203,0.7332247016,-0.8006793043,0.8479183965
-1410,-0.4343382109,0.4749931623,-0.7228374654,0.7178248948,-0.7907583775,0.8574997716
-1400,-0.4318448504,0.4823239184,-0.7042733864,0.726714127,-0.8045967306,0.8756219506
-1390,-0.4448577299,0.4857703953,-0.7137378714,0.7273935845,-0.8065370099,0.8508244279
-1380,-0.426171426,0.464194781,-0.6943868173,0.7079872253,-0.7982904445,0.8392987242
-1370,-0.4392279501,0.4843730835,-0.7162107827,0.7214812646,-0.8015865033,0.8477953251
-1360,-0.4458964192,0.4814693614,-0.6972820582,0.7131240358,-0.7934648334,0.8385631588
-1350,-0.4194213868,0.4666252581,-0.7167622116,0.7205498107,-0.7953212111,0.8603909362
-1340,-0.420110438,0.4644142664,-0.7019008672,0.7117372352,-0.7834671908,0.8557888908
-1330,-0.4323931842,0.4793341471,-0.7201618717,0.7284451393,-0.7944938501,0.8645458987
-1320,-0.4193909356,0.4779171922,-0.7060099134,0.7241877763,-0.8020976983,0.8397104061
-1310,-0.4294821615,0.47402974,-0.699963181,0.7221884858,-0.7811362191,0.8269518551
-1300,-0.425894181,0.4883815931,-0.7148748349,0.735845941,-0.7903718938,0.8291509679
-1290,-0.4164756758,0.4720476884,-0.7039332342,0.7175055017,-0.7776060675,0.8205757922
-1280,-0.409723201,0.4624394028,-0.7109037107,0.7137612517,-0.7934495089,0.8422672895
-1270,-0.4347546303,0.4846445446,-0.6927604878,0.7272569377,-0.7958205456,0.8263483005
-1260,-0.4254400913,0.4785791147,-0.6908512965,0.7149517461,-0.8017906799,0.8312959649
-1250,-0.4620623403,0.4903328953,-0.7022648595,0.736549714,-0.8115418099,0.8388307854
-1240,-0.4302571501,0.4861959828,-0.6940377068,0.7244153897,-0.7966299039,0.828097824
-1230,-0.4415523209,0.4756809201,-0.6965325646,0.7319572166,-0.8325178241,0.8206667617
-1220,-0.432700355,0.4786323405,-0.6923819343,0.7347059791,-0.813950749,0.817374686
-1210,-0.4271695078,0.4732342967,-0.6940296075,0.7177051856,-0.7979448864,0.8308133543
-1200,-0.4308794063,0.475079083,-0.7040344857,0.7390922153,-0.8136037795,0.8384420317
-1190,-0.4110881129,0.4797390551,-0.6965869563,0.7205711913,-0.7983867883,0.8329281506
-1180,-0.4282245648,0.4704192622,-0.6922331773,0.7222334295,-0.8063991052,0.849514528
-1170,-0.4156696672,0.4581974435,-0.6774143562,0.7234297435,-0.8018437078,0.8375308309
-1160,-0.4231966147,0.4628144393,-0.6804509287,0.7191802308,-0.7977632104,0.8393100049
-1150,-0.4265023065,0.4535502128,-0.6914549485,0.7257968611,-0.8081613338,0.8375982856
-1140,-0.4191781429,0.4609831924,-0.6872466359,0.7165031972,-0.7756434266,0.8415235387
-1130,-0.418638902,0.4740568463,-0.694973183,0.7445687619,-0.7885327684,0.8597100993
-1120,-0.4233008399,0.4727154471,-0.6971536441,0.7488335704,-0.7736014855,0.8578906513
-1110,-0.4354487571,0.4671485946,-0.7226889427,0.7414757434,-0.7694240755,0.851831032
-1100,-0.4272831093,0.4693276012,-0.7005420446,0.7258252614,-0.7678142215,0.8379682088
-1090,-0.4397120999,0.4740305846,-0.6863823701,0.7340780061,-0.7804471499,0.8556728452
-1080,-0.4206300169,0.4730769955,-0.7001994384,0.7096886396,-0.7607505743,0.8419304327
-1070,-0.4451850096,0.4747983869,-0.7103600136,0.7354820891,-0.774880829,0.8541848114
-1060,-0.4270456866,0.4805879339,-0.7084307935,0.7209870018,-0.7683855435,0.8353148165
-1050,-0.4315504158,0.4773256651,-0.699994174,0.7319926263,-0.7772003238,0.850629762
-1040,-0.443630214,0.4850693274,-0.7136817294,0.7407812149,-0.7834262926,0.8392615837
-1030,-0.4375430883,0.4832140811,-0.7111883844,0.7482384442,-0.7996060961,0.842961936
-1020,-0.4387838368,0.4858544492,-0.6896849989,0.7315503077,-0.7787411122,0.8480516619
-1010,-0.4415898911,0.4949440464,-0.6959845778,0.7358471401,-0.7956857192,0.8456230291
-1000,-0.4277648043,0.4687614099,-0.708551388,0.7293650711,-0.7705699445,0.8358154205
-990,-0.4289108694,0.480937085,-0.6893371045,0.7238662994,-0.7687405958,0.8471867241
-980,-0.4359095093,0.4614311321,-0.6809195239,0.7175054678,-0.7622518499,0.8389444999
-970,-0.4354837505,0.4593632466,-0.6892069822,0.725304824,-0.7804876627,0.836205395
-960,-0.4389862496,0.4891940152,-0.6946409528,0.7407969813,-0.7760766026,0.850305823
-950,-0.4487561911,0.4793925545,-0.6882071492,0.7448160492,-0.7865474336,0.8372711723
-940,-0.4357715456,0.4685605989,-0.6803894195,0.7245063372,-0.7842679343,0.8390644644
-930,-0.4366187039,0.4759903083,-0.689170079,0.723089308,-0.7940943144,0.8292072149
-920,-0.4516428516,0.4779621277,-0.6955107023,0.7487552472,-0.7756963924,0.8251081024
-910,-0.444771672,0.4654397961,-0.6857771983,0.7386119341,-0.8086714702,0.8270891168
-900,-0.4401352092,0.4706031131,-0.6912571685,0.7240036374,-0.8021466368,0.8368974516
-890,-0.4444430565,0.4760338037,-0.6995948856,0.7268900752,-0.7945523467,0.8194969229
-880,-0.4382385734,0.460743771,-0.6878225511,0.7266138892,-0.8030491224,0.8221780008
-870,-0.4455281936,0.4623773624,-0.7021313972,0.7338197085,-0.8075160602,0.8269897094
-860,-0.4319756905,0.4488066586,-0.6903787448,0.7234108749,-0.7880328635,0.8260173165
-850,-0.4306576521,0.4590071819,-0.6837668773,0.7222193093,-0.8021156556,0.815320206
-840,-0.4293473116,0.4521782812,-0.6717320614,0.7197244257,-0.7951827951,0.8156220998
-830,-0.4234049007,0.447868473,-0.6816497959,0.7222941324,-0.8227553298,0.8371006112
-820,-0.4232285155,0.4531143602,-0.6805481452,0.7162069954,-0.816879722,0.8278440911
-810,-0.4189623262,0.4527707027,-0.6881568108,0.7195395651,-0.7836047988,0.8343112584
-800,-0.4315288758,0.4542299775,-0.7005600014,0.741853269,-0.8109008195,0.8175143524
-790,-0.4316527656,0.4575362762,-0.7002048408,0.7300531619,-0.8135361384,0.8285380027
-780,-0.4259765164,0.4552221055,-0.697096043,0.7195658727,-0.7927645444,0.8084401152
-770,-0.4410211948,0.4556341943,-0.7292968033,0.7391593336,-0.8105942588,0.8263002141
-760,-0.4403069395,0.4542280229,-0.7133844047,0.7346833776,-0.8113716242,0.8605154518
-750,-0.4184199211,0.4529852234,-0.7008395604,0.712551789,-0.81325173,0.8606784633
-740,-0.4292375213,0.4559401059,-0.699479613,0.7253159006,-0.8136551601,0.8680841814
-730,-0.4381266583,0.4631603869,-0.6986971094,0.7277916987,-0.8159098159,0.8436873372
-720,-0.4487648358,0.4633482044,-0.7226786172,0.7284015725,-0.8189267565,0.8725074321
-710,-0.4458263861,0.4519224853,-0.7328444698,0.7208515851,-0.7970982073,0.8797303963
-700,-0.4268009393,0.4481476735,-0.7038294145,0.7186422765,-0.800390461,0.8376088136
-690,-0.4351593775,0.4622295639,-0.7016551948,0.7230499228,-0.8078903475,0.8592644753
-680,-0.4165334338,0.4539315497,-0.7132820091,0.721653748,-0.7924876255,0.8454549665
-670,-0.4112121809,0.4320156724,-0.6907420052,0.70404998,-0.7951342364,0.82030785
-660,-0.4149104003,0.4424167354,-0.6981153023,0.7110543412,-0.8008600571,0.823832396
-650,-0.4206834421,0.4441966198,-0.7054673489,0.7196379393,-0.8172757409,0.8578687055
-640,-0.4207698241,0.4356209003,-0.7142630406,0.724035523,-0.7981193077,0.8500394557
-630,-0.4117460175,0.4415434352,-0.7150677467,0.7175068558,-0.796549551,0.8435488949
-620,-0.4267616921,0.4276340193,-0.7158528926,0.7115231242,-0.8023790589,0.8470075012
-610,-0.4212149134,0.4432695085,-0.6975910592,0.7157886074,-0.8043458725,0.8361913563
-600,-0.4292602943,0.4412227103,-0.7042364909,0.7155797997,-0.8166168423,0.8571865845
-590,-0.4176559664,0.4370472254,-0.6995593164,0.7044102378,-0.8047213742,0.8495924779
-580,-0.4249929911,0.43144106,-0.7006005339,0.7106839691,-0.8087842981,0.8614250875
-570,-0.4391352769,0.4491560231,-0.7011876732,0.7220532719,-0.8182021766,0.8400812621
-560,-0.4116439225,0.4303474954,-0.6925272791,0.6944651474,-0.8114450168,0.84858345
-550,-0.4194283693,0.4492167779,-0.7047233801,0.7086610846,-0.8221892855,0.8740496775
-540,-0.4322281744,0.4441722327,-0.7304927735,0.7231436095,-0.8175365421,0.839486281
-530,-0.4226363799,0.4277842269,-0.6930845918,0.7086349843,-0.7956933269,0.8290259105
-520,-0.4202526705,0.4221664465,-0.6882911026,0.6872742992,-0.8160268391,0.8048005921
-510,-0.4233156572,0.4174188422,-0.6906984701,0.7094250857,-0.8150994121,0.8194166125
-500,-0.4120509695,0.4174782583,-0.6717596762,0.6859585504,-0.7537769075,0.7883076982
-490,-0.4417546076,0.4128517569,-0.6897387375,0.7111426445,-0.7996476918,0.7813868774
-480,-0.4316592782,0.4260685646,-0.6793556819,0.7145688194,-0.7846295004,0.7987505016
-470,-0.4255959913,0.4165586702,-0.6821651659,0.7051851922,-0.7978756945,0.7818711798
-460,-0.4258294954,0.4220577655,-0.6708727198,0.7126362821,-0.7942227019,0.7814479538
-450,-0.4274673346,0.4055693224,-0.6836271197,0.701637851,-0.7846573884,0.7766628253
-440,-0.4204765083,0.4165600501,-0.6867898079,0.7026928817,-0.7859935168,0.7968429703
-430,-0.414456115,0.3978945911,-0.6765865303,0.685125172,-0.7778116959,0.769348019
-420,-0.4236466368,0.4022054941,-0.6768331666,0.6844321518,-0.7848482724,0.7656496713
-410,-0.4134295054,0.4160927626,-0.6732417311,0.6869829854,-0.7870958633,0.7764771878
-400,-0.4184296552,0.4107241009,-0.6857634685,0.7023625675,-0.7981717986,0.7927355212
-390,-0.4101803387,0.4074782225,-0.6912110217,0.6730571684,-0.7804531842,0.7853774722
-380,-0.4132540466,0.430182554,-0.7013314265,0.6918519075,-0.7996484138,0.7861165596
-370,-0.4026428723,0.4112965245,-0.6827347087,0.6874239362,-0.7859456553,0.7784064682
-360,-0.4126085034,0.4372319738,-0.7007136497,0.6936602196,-0.8069675335,0.7912823349
-350,-0.4295549343,0.4338698775,-0.7082299022,0.7152024744,-0.7693791265,0.8036521194
-340,-0.4032071996,0.4147987771,-0.6971514266,0.6960172748,-0.7846985843,0.79023146
-330,-0.427058442,0.42359837,-0.7052353288,0.6924118682,-0.7885067045,0.7840913565
-320,-0.4209699979,0.4336630238,-0.702971787,0.6975409585,-0.7803738637,0.8010188957
-310,-0.4093875012,0.4319906337,-0.6909153521,0.692870339,-0.7849334557,0.8036870789
-300,-0.4127209097,0.4322933391,-0.7005540887,0.6881826564,-0.8055937124,0.8141901276
-290,-0.4229645586,0.423536764,-0.7058239653,0.6908379442,-0.7951846944,0.8022878597
-280,-0.4152505739,0.429788961,-0.7039485856,0.6790497341,-0.7954772985,0.7964888851
-270,-0.4143259764,0.4157461997,-0.6956684741,0.670969268,-0.7929310465,0.7761633294
-260,-0.4103449358,0.4177526933,-0.6907949813,0.6756677256,-0.7812355706,0.7650899273
-250,-0.4205902031,0.4243587954,-0.707486831,0.6704831227,-0.7907895453,0.8047497583
-240,-0.4204435427,0.4346625488,-0.7052467477,0.6658634706,-0.784596453,0.8099333404
-230,-0.4101636751,0.4197703435,-0.705732013,0.6712526565,-0.7768534459,0.8027183564
-220,-0.4294730735,0.4321488593,-0.7180624289,0.6827030688,-0.7843001475,0.8122067075
-210,-0.4136213637,0.4410298356,-0.7191547698,0.6873708031,-0.8033745463,0.8419912495
-200,-0.4129486823,0.4155905104,-0.7051929307,0.6879942897,-0.8318381501,0.8103082383
-190,-0.4104446174,0.4308566281,-0.7071775233,0.6945720736,-0.8018243548,0.8363343259
-180,-0.4025670923,0.4256523121,-0.7125928668,0.6844523449,-0.7856459099,0.8307411734
-170,-0.3997048389,0.4275022621,-0.7055426397,0.6822534359,-0.769228655,0.8376075127
-160,-0.4086268587,0.4157590087,-0.6996207305,0.6805351526,-0.7776106031,0.8324171322
-150,-0.4006283841,0.4181228517,-0.6984714511,0.6836131583,-0.8012632103,0.8429058899
-140,-0.420185683,0.4219687145,-0.6995891983,0.6870842199,-0.7944309009,0.8270162777
-130,-0.4210330563,0.4267971594,-0.6995910598,0.6819499922,-0.795885406,0.8193856219
-120,-0.3851453639,0.4193055259,-0.6934800591,0.6687769288,-0.7736106421,0.8122333546
-110,-0.3930707681,0.4218162942,-0.6908253682,0.6665556471,-0.7804793302,0.7992830304
-100,-0.3881551454,0.4100587584,-0.7047765987,0.6778646854,-0.7707621465,0.8276752841
-90,-0.3977665918,0.4123408789,-0.7009427437,0.6864101211,-0.7622602363,0.8334301343
-80,-0.3947346055,0.4046170644,-0.7004040992,0.6753239974,-0.7793137772,0.8225728793
-70,-0.4010728547,0.3975706313,-0.699118634,0.6752906008,-0.7754002231,0.8434201309
-60,-0.4041731537,0.4043590888,-0.6851223973,0.664959365,-0.7839525681,0.8536031847
-50,-0.3905285919,0.4052692199,-0.686330214,0.6626996658,-0.7813955472,0.8469622037
-40,-0.3878227757,0.3985437951,-0.6866657785,0.6750615977,-0.7872708525,0.8274718734
-30,-0.3951228693,0.3934043857,-0.6821152997,0.6723702057,-0.7956893668,0.8483163506
-20,-0.4047740238,0.4128642629,-0.7054535899,0.6916468864,-0.817235545,0.8489827788
-10,-0.3976548069,0.3890961486,-0.6896520514,0.6857024991,-0.783180436,0.8261845118
0,-0.40031368,0.3881289197,-0.6807244748,0.6697087116,-0.7801925258,0.8255989121
10,-0.3918875887,0.3950259918,-0.696905302,0.6724840954,-0.7873412087,0.8303992197
20,-0.3921524809,0.3843795624,-0.6895980934,0.6817059767,-0.7871447466,0.8281203723
30,-0.3872058107,0.3787906229,-0.6857193365,0.6636466309,-0.7924295429,0.7921553429
40,-0.3969623356,0.395648662,-0.6983815478,0.6801777073,-0.7953536208,0.7878707902
50,-0.3894961597,0.3950374077,-0.6936771343,0.6727362073,-0.8088579766,0.8058967527
60,-0.3900102249,0.3992308715,-0.6886233403,0.6660125984,-0.7913446221,0.8025897879
70,-0.381972476,0.3810877901,-0.6753480604,0.6645511904,-0.7817862916,0.7990369703
80,-0.3875379279,0.3855480729,-0.66402624,0.6808895595,-0.7990940537,0.7777593088
90,-0.3887581642,0.3858799476,-0.6770471088,0.6898235484,-0.803851411,0.7969271261
100,-0.391042004,0.3907645277,-0.672951324,0.6941837314,-0.8151141609,0.7880386898
110,-0.3936150025,0.4009321289,-0.6752397389,0.6874674806,-0.795292447,0.8027810163
120,-0.3968881124,0.4055299295,-0.6783884583,0.6932000324,-0.8134288197,0.7967747827
130,-0.3995017672,0.3866032795,-0.6790798074,0.6825007438,-0.7990171922,0.8019605171
140,-0.4051059263,0.3952185941,-0.6731551259,0.7046910011,-0.8169192043,0.8033898461
150,-0.4081229505,0.3978030188,-0.6632690367,0.6912685159,-0.8188173762,0.8234151483
160,-0.4151777458,0.4083548177,-0.6623311447,0.6891786112,-0.8077566429,0.799244715
170,-0.4077926069,0.3979718533,-0.6850483119,0.6992032363,-0.8155998351,0.8499299205
180,-0.4039891271,0.4093223679,-0.6664305317,0.6894472175,-0.7866597237,0.8285517381
190,-0.4186234773,0.396171785,-0.6624910315,0.6975948341,-0.7994922239,0.8595899359
200,-0.4211631517,0.3980722854,-0.6770170973,0.6901695345,-0.7900568082,0.8769487
210,-0.4159614831,0.4069950139,-0.6544228193,0.703110773,-0.7897336282,0.872759515
220,-0.4034633505,0.3855731916,-0.6715640632,0.690385145,-0.7818321939,0.8627004102
230,-0.41865057,0.3934846139,-0.682407469,0.6877476513,-0.7931665451,0.8459944614
240,-0.4082878311,0.3910516263,-0.6802762913,0.6881072782,-0.7819519165,0.8327488396
250,-0.3926883883,0.3712942735,-0.65627279,0.6565707632,-0.7741290803,0.8009980428
260,-0.3993546029,0.3782040319,-0.6659857739,0.6739863076,-0.8031259825,0.8126887389
270,-0.4008450672,0.3787703013,-0.6578497297,0.6702395803,-0.7843327243,0.7991373801
280,-0.4019947875,0.3798900959,-0.6701587699,0.6664068391,-0.7863177468,0.7776354246
290,-0.4095047442,0.3815808852,-0.671832832,0.6714820955,-0.7984794897,0.8111929615
300,-0.4191106829,0.3956752797,-0.6818867817,0.6768833779,-0.8159509407,0.7952440032
310,-0.4071298169,0.3922345194,-0.6818045497,0.6746991846,-0.8091307844,0.8106480893
320,-0.416463986,0.402114204,-0.6756449946,0.6702748136,-0.7941290857,0.7959485268
330,-0.4151691201,0.4020662113,-0.6968084295,0.6776100474,-0.8136514909,0.8272083917
340,-0.4254114538,0.3876947637,-0.6828255536,0.6847608132,-0.8214757526,0.8218788744
350,-0.4264879284,0.4008882238,-0.6874559826,0.6878750403,-0.7950635582,0.844885629
360,-0.4226454683,0.3906911303,-0.6907689802,0.6883159463,-0.8078996814,0.8372975498
370,-0.4214461658,0.3861406213,-0.6855005842,0.6874057473,-0.7993768699,0.8135486778
380,-0.420530287,0.3877720802,-0.678966543,0.6718126656,-0.815846537,0.8059356206
390,-0.4285069514,0.3976841567,-0.7029558465,0.7018772692,-0.816203462,0.8126213886
400,-0.4305483702,0.3979140614,-0.7014818055,0.6824193676,-0.8131863685,0.8212866239
410,-0.4216071843,0.3932546369,-0.6735869473,0.666289523,-0.7964107942,0.8268987892
420,-0.4312168849,0.3966307271,-0.6933161552,0.6760723286,-0.805496106,0.8208871879
430,-0.4238978565,0.4009572701,-0.6918572637,0.662995228,-0.7611361111,0.8132320518
440,-0.4281019412,0.3967648993,-0.6997991135,0.6686756613,-0.7956145733,0.8253442822
450,-0.4196301762,0.3870371358,-0.6927686227,0.6726068911,-0.783390656,0.7893125802
460,-0.4247523509,0.399441687,-0.700476697,0.6799143484,-0.7848042387,0.798719505
470,-0.4277151243,0.4068575349,-0.6907579375,0.6809647196,-0.7837425649,0.8125393248
480,-0.4277127438,0.4002338813,-0.6897306325,0.687671198,-0.7795089635,0.81323054
490,-0.4286749845,0.4071561157,-0.69149512,0.690631734,-0.7966107567,0.8138381293
500,-0.4334403224,0.3992255498,-0.6980588119,0.6813821218,-0.7923575074,0.8074227481
510,-0.4371775689,0.4160569452,-0.6875150659,0.6984921273,-0.7996399559,0.8187099156
520,-0.423289951,0.4002895015,-0.6739588593,0.6795803499,-0.8025892012,0.813692695
530,-0.4299887276,0.412838967,-0.6904559513,0.6919071688,-0.8057245562,0.8314340934
540,-0.431744471,0.4052400526,-0.6843084481,0.6831550143,-0.7833827106,0.8267374356
550,-0.4327965497,0.409202467,-0.6971516196,0.6987604256,-0.80379803,0.8240025286
560,-0.4477025894,0.3951696512,-0.689240086,0.6843761741,-0.7885282311,0.8311312249
570,-0.4578321453,0.4077630046,-0.701345409,0.6822770457,-0.7944138385,0.8337707409
580,-0.4345876815,0.4033691641,-0.6873131447,0.6803139178,-0.7907840111,0.8182435787
590,-0.4352119072,0.3954049591,-0.6700786778,0.6890566787,-0.7909603455,0.8274292927
600,-0.437126089,0.3999598112,-0.6939400773,0.7023436002,-0.8100102368,0.8411027046
610,-0.4404484634,0.4161296842,-0.6944319424,0.7000293211,-0.7879532651,0.8262345122
620,-0.4587055658,0.4200976419,-0.7001147518,0.7068014485,-0.8187869782,0.8381237597
630,-0.4449884062,0.4300449813,-0.6812090551,0.7037947773,-0.8141089021,0.8085949005
640,-0.431678806,0.4196817668,-0.6752596571,0.6935123969,-0.8059459809,0.8208525996
650,-0.4513491858,0.4198881305,-0.6972689764,0.7164650362,-0.8288901702,0.8148656381
660,-0.4423856468,0.4144705259,-0.687664842,0.6899661756,-0.8163294279,0.8167827421
670,-0.4400359007,0.4342484897,-0.6979237092,0.7150577519,-0.8102610081,0.8312900553
680,-0.4446117314,0.416698044,-0.6990527273,0.7057613985,-0.8079198128,0.8169463182
690,-0.430318493,0.4147324184,-0.6983999119,0.6874043208,-0.7940115734,0.820989138
700,-0.4450022859,0.4472017093,-0.7116352448,0.7260570791,-0.8171866545,0.824964051
710,-0.4555001644,0.4441367616,-0.702953258,0.7125578406,-0.8168567386,0.8288292687
720,-0.4515553003,0.434814397,-0.6994474511,0.7102453605,-0.8058671548,0.8675606736
730,-0.4687595923,0.4444400418,-0.7174608713,0.7238193332,-0.830226294,0.8731906933
740,-0.4529526824,0.4417245527,-0.7220012781,0.7233293122,-0.8254385442,0.8573966027
750,-0.4482064708,0.432251747,-0.7093862406,0.7220730327,-0.8075622682,0.8562203367
760,-0.4436211414,0.4411947368,-0.7130025185,0.7214558355,-0.8007426742,0.8607381441
770,-0.4456509946,0.4344328017,-0.7115066434,0.7164349506,-0.8022004352,0.8358323212
780,-0.4498139032,0.4345278185,-0.6961214427,0.7167095707,-0.8284141489,0.8520143107
790,-0.4522127803,0.4497606358,-0.7115253462,0.7300346879,-0.8404141829,0.8605743215
800,-0.4525189853,0.4446000989,-0.7006556975,0.7130164238,-0.828346144,0.843782152
810,-0.4483207014,0.4489291071,-0.7061620636,0.7198158184,-0.8338055918,0.8346047634
820,-0.4641564667,0.4344267068,-0.7186445312,0.7030360712,-0.8416307269,0.8411777175
830,-0.4603978654,0.4427939679,-0.7257554137,0.7106974593,-0.8329772298,0.8363063158
840,-0.4698758474,0.4674919716,-0.7360763927,0.7211752356,-0.8327857255,0.8449580591
850,-0.4675405287,0.466649651,-0.7299818562,0.7167804775,-0.8233754123,0.8269377607
860,-0.463877612,0.4557702445,-0.7154665588,0.7276499219,-0.8192470129,0.8124790781
870,-0.4603405343,0.4508196206,-0.70686877,0.7209096729,-0.8391187172,0.8075237913
880,-0.4601331218,0.4513552175,-0.7215596623,0.7155280463,-0.8244883587,0.8299802825
890,-0.4699474953,0.4573613123,-0.7276738507,0.7253879907,-0.8416749917,0.7927758997
900,-0.461382272,0.4731999701,-0.7071919978,0.7208293728,-0.8416932001,0.8140317978
910,-0.4458074485,0.459929746,-0.7136474619,0.7156809702,-0.8231483514,0.819310154
920,-0.4657763273,0.4771964713,-0.7397617689,0.7288950292,-0.8467422598,0.8268002441
930,-0.4427552314,0.4535113428,-0.7180062659,0.7221356233,-0.8266744581,0.8387235591
940,-0.4464772072,0.4528265082,-0.7063064234,0.7165185576,-0.8277422765,0.8187229974
950,-0.4342795144,0.4551616434,-0.7387707036,0.7248209632,-0.832683791,0.8249907679
960,-0.4452759374,0.4633424824,-0.7442083487,0.7144668512,-0.831477766,0.8062215179
970,-0.4235384439,0.4488961906,-0.7132502106,0.6965127528,-0.8404814263,0.7865139224
980,-0.4465424313,0.4677708065,-0.7503524074,0.7344804212,-0.8365721688,0.8227017667
990,-0.4263835892,0.4500571169,-0.7182049107,0.7262658984,-0.829868235,0.8065234227
1000,-0.4321322756,0.461280465,-0.7238867746,0.7130156115,-0.8582946744,0.8125775469
1010,-0.433848232,0.4473416312,-0.7255588018,0.7085817082,-0.8396509384,0.8106372834
1020,-0.4376891623,0.4623280288,-0.7185301463,0.7036872557,-0.8450312659,0.8089597636
1030,-0.4308847604,0.45101586,-0.7188645769,0.7057113773,-0.8408920167,0.8083891577
1040,-0.429231419,0.4541044721,-0.7297381213,0.7149033789,-0.833202927,0.8406803942
1050,-0.4364229338,0.4336022191,-0.7208074167,0.700821231,-0.826835307,0.827224954
1060,-0.4503229064,0.4629445598,-0.7243036845,0.7126300109,-0.8424203528,0.8218245489
1070,-0.4517536969,0.4490545238,-0.7114224114,0.7145551815,-0.8381345387,0.8278253465
1080,-0.4643441502,0.4575583972,-0.7252233703,0.7207674916,-0.8198496599,0.8362224545
1090,-0.4592791254,0.4440597562,-0.7101947415,0.7056633081,-0.8063277984,0.8566240603
1100,-0.4533087171,0.4584248093,-0.7239061585,0.7021942808,-0.8127324519,0.8173147844
1110,-0.471404468,0.455875422,-0.7257387047,0.7098160216,-0.8284811715,0.8491836013
1120,-0.4597153184,0.4409473281,-0.7066174627,0.6998410905,-0.8247583003,0.8183774157
1130,-0.4624222863,0.446860865,-0.7323247028,0.7033521427,-0.8312239908,0.825226203
1140,-0.4653891896,0.4509364656,-0.7291534238,0.7177474762,-0.8381996814,0.8467469322
1150,-0.4548509422,0.4603652411,-0.7316801867,0.7322101256,-0.8217335642,0.8572849875
1160,-0.4494248414,0.4470559192,-0.7241398744,0.7262699439,-0.8226510236,0.8350730654
1170,-0.4431692329,0.4510979199,-0.7331384321,0.7152472078,-0.8270578248,0.8418064964
1180,-0.4457255548,0.4408722237,-0.7383202991,0.7188617185,-0.8580767775,0.8479808648
1190,-0.439606937,0.4409902262,-0.7164950584,0.7034647161,-0.8439085158,0.8314403523
1200,-0.4435749619,0.4493682324,-0.7184062687,0.6979440244,-0.8493707425,0.8403258147
1210,-0.4437864304,0.4254552745,-0.7132259117,0.6964548142,-0.8285914148,0.7919181006
1220,-0.4372448249,0.4278140261,-0.7118361656,0.6946024522,-0.8383792064,0.8297713244
1230,-0.4317564802,0.4242568555,-0.7178573002,0.7045250557,-0.8338494743,0.8139380799
1240,-0.4397988282,0.4207806303,-0.7051899205,0.693612044,-0.8332649311,0.8168612699
1250,-0.4295162693,0.4079307427,-0.7060188612,0.6995323822,-0.816431367,0.8020497659
1260,-0.4406740459,0.4191381502,-0.6972278307,0.6953019633,-0.8293717885,0.7938378953
1270,-0.4519248799,0.4274427451,-0.6999141868,0.7053822605,-0.8429170928,0.8272819102
1280,-0.4485574689,0.4099289687,-0.6981705307,0.7005411732,-0.8391557643,0.8116992745
1290,-0.4363644289,0.4139650043,-0.701194507,0.6956567945,-0.8371137422,0.8283901799
1300,-0.4378092922,0.4188594126,-0.7090665317,0.7008506245,-0.8238859956,0.8178423182
1310,-0.4403014433,0.4138519851,-0.7093454151,0.7006035834,-0.8535864049,0.8014503953
1320,-0.4214352055,0.3977672223,-0.6951368285,0.6737771887,-0.8226507944,0.8180008242
1330,-0.4313194673,0.406453478,-0.6959133474,0.6779245757,-0.8369136277,0.7999185083
1340,-0.423510755,0.409293294,-0.7129297517,0.6815570318,-0.8245893531,0.8219606659
1350,-0.4340797127,0.4072117884,-0.7106014339,0.6887911272,-0.8311387027,0.8171974833
1360,-0.4235132838,0.4053294757,-0.676395411,0.6874578435,-0.8489229929,0.816509
1370,-0.4058157726,0.401539918,-0.6723222316,0.6633912108,-0.8446761441,0.8063861992
1380,-0.4150220287,0.4026028764,-0.6677699546,0.6598730009,-0.8299680713,0.7787963339
1390,-0.4400672844,0.4142692816,-0.7074573041,0.6930634457,-0.8623135662,0.8317168844
1400,-0.4376686776,0.4091979621,-0.6974758144,0.6957854277,-0.8238749813,0.8046263166
1410,-0.4207947629,0.4068109739,-0.675520941,0.6786720082,-0.8293070323,0.7970819881
1420,-0.4486686772,0.4189297666,-0.7003295994,0.7038944888,-0.8607069998,0.8012651916
1430,-0.4215390621,0.4005672942,-0.6879788049,0.6806555347,-0.8247788424,0.7880124312
1440,-0.4364868136,0.4006050745,-0.683959551,0.6910696213,-0.8232596575,0.7994475997
1450,-0.4254230006,0.390775871,-0.6906069951,0.7080661974,-0.8198561524,0.8080928096
1460,-0.4137619999,0.3830431859,-0.6775826233,0.6941323379,-0.806545313,0.7886135565
1470,-0.4384854337,0.41058845,-0.7038701729,0.7027964847,-0.8120387712,0.8101582571
1480,-0.4243312732,0.4035253554,-0.6989701164,0.7095489045,-0.8306682702,0.801410138
1490,-0.4354628472,0.4165126902,-0.7016722526,0.698762014,-0.8151045551,0.8148406743
1500,-0.4316710823,0.3937929137,-0.6874403559,0.695925423,-0.8056898996,0.7997802936
1510,-0.4473055358,0.3984536117,-0.7125037272,0.7186183125,-0.8271037344,0.8206959315
1520,-0.4232998151,0.4058717522,-0.7139314176,0.7166714762,-0.8093915483,0.802076861
1530,-0.4209851982,0.3983216791,-0.698074356,0.7031424591,-0.8154426455,0.8193608512
1540,-0.4218002824,0.391554985,-0.7065280961,0.699043655,-0.8003402076,0.8121850958
1550,-0.4239923265,0.4074069952,-0.7193343477,0.6966333967,-0.8200574188,0.8191896219
1560,-0.4179329094,0.3962262962,-0.7109855251,0.690396668,-0.8041732034,0.7997041987
1570,-0.422907864,0.3951748086,-0.7034333701,0.6868615222,-0.8197808582,0.7997847204
1580,-0.4182655609,0.3939183842,-0.7059866103,0.6768769475,-0.8197853256,0.8208235324
1590,-0.4097217515,0.3970155683,-0.7052583242,0.6937914187,-0.8087115116,0.7929318707
1600,-0.4210781057,0.4137852994,-0.7245301679,0.7040262413,-0.8293764849,0.8096788194
1610,-0.422775839,0.4229179608,-0.7134161698,0.6977191251,-0.819133181,0.8137474162
1620,-0.4238775638,0.4234690608,-0.7143078568,0.7074400622,-0.8326266386,0.8131373827
1630,-0.4269206848,0.42533651,-0.7155990831,0.7065472537,-0.8203080071,0.8301811969
1640,-0.4120711461,0.4216432887,-0.7047577344,0.7065375078,-0.8185211749,0.8006458347
1650,-0.3991585487,0.4073473591,-0.6928047614,0.6884830589,-0.8104654045,0.8017912127
1660,-0.4126466926,0.4202180657,-0.7048313612,0.6977884633,-0.833471136,0.7997834145
1670,-0.4109299677,0.4123370513,-0.6917683757,0.6924199341,-0.8426466507,0.8048939704
1680,-0.4215243622,0.4349083971,-0.7039136542,0.712850308,-0.8533396082,0.8090252378
1690,-0.4162065636,0.4331108952,-0.6876510254,0.7108206739,-0.8253959758,0.8060068125
1700,-0.4260619411,0.4162924347,-0.6945436099,0.6977406616,-0.8234602751,0.7997340777
1710,-0.4208791231,0.4185408756,-0.7123403978,0.7088537954,-0.8329532214,0.8363971414
1720,-0.4224685596,0.4226670049,-0.6910023997,0.6919701681,-0.8417541584,0.8173651994
1730,-0.4431018028,0.4240689943,-0.6970075477,0.7230190367,-0.8478456214,0.8367698266
1740,-0.4367024257,0.4148575822,-0.6976441083,0.7056277202,-0.8457624913,0.8543791152
1750,-0.4327358573,0.4250645078,-0.707678478,0.7198131677,-0.8305112778,0.8571892412
1760,-0.4295061771,0.4231840864,-0.6937791687,0.7011814507,-0.8351838534,0.8165140461
1770,-0.410288262,0.410822641,-0.6931121479,0.6726407196,-0.8155545615,0.8250322106
1780,-0.411202818,0.4167702032,-0.7041575033,0.6804318454,-0.8380385417,0.8172663925
1790,-0.4152098038,0.4090159995,-0.6917303692,0.6792830825,-0.8434720652,0.8201841432
1800,-0.4008177689,0.3998720701,-0.681158198,0.6821152748,-0.8250835757,0.800872776
1810,-0.4000362598,0.4083908811,-0.7109352693,0.7032423297,-0.8235969998,0.8236164285
1820,-0.4174595242,0.4048596015,-0.7237901381,0.6947109539,-0.8464665234,0.8153389447
1830,-0.4085029522,0.4268158921,-0.7072490596,0.7053275321,-0.8432202552,0.82833635
1840,-0.4041866986,0.4008716306,-0.706905759,0.6794243835,-0.8162401959,0.8248112783
1850,-0.4124621864,0.4066170876,-0.6837608537,0.67216755,-0.8228808441,0.7969941158
1860,-0.4278263515,0.4056765851,-0.7028833359,0.7011061453,-0.8285346258,0.8305544073
1870,-0.4283623208,0.4121854281,-0.6951481235,0.6946386501,-0.8259774034,0.8329746219
1880,-0.4320310247,0.4047757186,-0.6893252426,0.7094068261,-0.8364446491,0.8352599767
1890,-0.4386724526,0.4018356705,-0.7014650112,0.6953827754,-0.8211854995,0.8363926722
1900,-0.4421622789,0.4090652394,-0.7080025011,0.7212461117,-0.8267912807,0.8491571275
1910,-0.4215060227,0.3985060486,-0.705725678,0.6907055501,-0.819888064,0.8309056539
1920,-0.4163122567,0.4064068556,-0.6976199577,0.6841253085,-0.8095038437,0.8404184314
1930,-0.4215400351,0.4075204742,-0.6848738804,0.6851548724,-0.808342146,0.8254557143
1940,-0.4303994206,0.4554266695,-0.7153933427,0.7074956655,-0.8118854948,0.8474682345
1950,-0.4368916307,0.4416144512,-0.700933224,0.719185283,-0.8354931617,0.867610299
1960,-0.4257720922,0.4342376098,-0.6970580233,0.7157640311,-0.8182637029,0.847198695
1970,-0.4409149295,0.4564489404,-0.717374089,0.715033535,-0.8367100542,0.8794657327
1980,-0.4288014839,0.4306491347,-0.7040761682,0.6971965041,-0.8150208245,0.8593104314
1990,-0.4213433274,0.435767446,-0.7062453437,0.7270395874,-0.8246136751,0.8625704209
2000,-0.4044657829,0.426227567,-0.668944896,0.6820133062,-0.7902546769,0.815175993
2010,-0.4174697397,0.4404608085,-0.71153091,0.7027518147,-0.8104290572,0.8519900625
2020,-0.4143333383,0.4398196944,-0.7064734428,0.6909987642,-0.8288688083,0.8491627486
2030,-0.4221956334,0.4356479356,-0.7117355518,0.6940813116,-0.8141767421,0.836155361
2040,-0.4038726239,0.4252510587,-0.6866762985,0.6952087181,-0.7956640826,0.8358750223
2050,-0.4127446442,0.4419844686,-0.7057736934,0.7171497117,-0.8173619297,0.8409299233
2060,-0.4156309367,0.4454318088,-0.71873331,0.7012512993,-0.7944091419,0.8658046837
2070,-0.4266433221,0.4614986467,-0.7049934712,0.7240464093,-0.8262149517,0.8724453693
2080,-0.4251703875,0.4573918821,-0.7094862034,0.7118032666,-0.8301108451,0.8769232758
2090,-0.4212385334,0.449202208,-0.6968822885,0.7232017499,-0.8183478799,0.8731079989
2100,-0.4281926268,0.4573614447,-0.697935452,0.7158484124,-0.8170623384,0.87503259
2110,-0.4288765211,0.4491469454,-0.7054335361,0.7164686898,-0.8183851613,0.8751835124
2120,-0.4319143342,0.4513524988,-0.6823742613,0.7146715946,-0.8053214311,0.8673719059
2130,-0.408097426,0.4483014942,-0.6858733414,0.720310911,-0.8250248243,0.824367228
2140,-0.4068468826,0.4525865202,-0.6708518135,0.7080403354,-0.7839544492,0.8335710506
2150,-0.4047284652,0.4402150601,-0.6583603016,0.7035503616,-0.7959760933,0.8383929919
2160,-0.4007862902,0.4493416951,-0.6942643811,0.7128115045,-0.8286653099,0.8776387826
2170,-0.4171590109,0.4547297337,-0.7112959247,0.7239625839,-0.8238690139,0.8501451569
2180,-0.4255459635,0.4589231223,-0.7255315055,0.7303402623,-0.8222989794,0.8580310243
2190,-0.4015219044,0.4363774479,-0.6941235311,0.7024741244,-0.8187045716,0.8750379879
2200,-0.4099206553,0.4354073942,-0.6974259105,0.7002561756,-0.819825485,0.8948486435
2210,-0.4142565736,0.4501485701,-0.6885209791,0.7193809974,-0.8309264366,0.8852857625
2220,-0.4284514263,0.4685540422,-0.7045090354,0.722892939,-0.8434708841,0.8424128177
2230,-0.4223201294,0.4512245092,-0.7051953114,0.7187535826,-0.8443515833,0.8690553055
2240,-0.3972967539,0.4442834062,-0.6898843512,0.7115047994,-0.8458621244,0.8524750949
2250,-0.4370548918,0.4842941602,-0.6997272058,0.7360318776,-0.8475810372,0.8499121094
2260,-0.4363784025,0.4679596499,-0.713539425,0.7434467305,-0.8509019176,0.8571560924
2270,-0.4230212093,0.4688016174,-0.7018438149,0.7396723058,-0.7993295725,0.8938733804
2280,-0.4120153678,0.4630169997,-0.7022886115,0.7212603769,-0.8132378377,0.8716267119
2290,-0.4208171692,0.4519597383,-0.7080143531,0.7268179621,-0.8235795848,0.8530123838
2300,-0.410654173,0.449906975,-0.727375741,0.7261075991,-0.8456643333,0.8487203923
2310,-0.4255937444,0.4501005896,-0.7326192862,0.7180759906,-0.8213753794,0.8364074037
2320,-0.4205460463,0.4482940446,-0.7028576612,0.7342839932,-0.8149256556,0.8372330074
2330,-0.4344907477,0.4467412258,-0.7043353365,0.7145263558,-0.829081033,0.832775367
2340,-0.4454865608,0.4627930298,-0.7154549079,0.7225578448,-0.8145042456,0.8475429036
2350,-0.4240344203,0.447012247,-0.7282780968,0.7181634157,-0.8165828083,0.8296310897
2360,-0.4342140156,0.456077637,-0.728079908,0.7083708773,-0.8257641823,0.8375068069
2370,-0.415166074,0.4303855284,-0.6918350564,0.6953275967,-0.8044666396,0.865149782
2380,-0.4269637743,0.4426322857,-0.707388604,0.695378563,-0.8142922766,0.870141487
2390,-0.4213326188,0.4398787098,-0.7137502934,0.6825435888,-0.8165921086,0.874938709
2400,-0.4136967158,0.4174405245,-0.6864990962,0.6879516985,-0.8167459073,0.8716293915
2410,-0.4235386025,0.428183174,-0.704585308,0.6854788804,-0.8042307998,0.8843077022
2420,-0.3942635685,0.4120963876,-0.6712459287,0.6644296257,-0.783634801,0.8693095256
2430,-0.4027022221,0.4331304303,-0.6711709971,0.676925558,-0.7836330046,0.8780561207
2440,-0.40629786,0.4087853993,-0.6820685546,0.6424293056,-0.8201917498,0.8642545308
2450,-0.386281056,0.3961978445,-0.6449096596,0.6359469344,-0.7932800839,0.825892763
2460,-0.3961014163,0.3908360325,-0.6766639243,0.6843789047,-0.7744732494,0.8355931883
2470,-0.3940303414,0.3905993302,-0.6505120793,0.6417371475,-0.7739041147,0.8137246887
2480,-0.392134824,0.4039123118,-0.6599721337,0.6790995328,-0.810407395,0.8061797072
2490,-0.3874631378,0.3767543683,-0.6633360699,0.6489826444,-0.8138051163,0.7982522284
2500,-0.3925955341,0.3844953727,-0.6541167572,0.6408133151,-0.8374520879,0.819308905
2510,-0.4138415986,0.4094886796,-0.6940215532,0.6917595178,-0.8110757801,0.8223076738
2520,-0.4179805089,0.4025786032,-0.6881991437,0.6899000139,-0.7811867759,0.8458843374
2530,-0.4030312281,0.3866760586,-0.6612041102,0.6286120539,-0.7699469168,0.8352340234
2540,-0.4126957237,0.4211050108,-0.6752670123,0.6488379356,-0.8083289403,0.8345762953
2550,-0.4199125728,0.4013616971,-0.6898367787,0.6609170388,-0.7639455963,0.8701516628
2560,-0.4119524873,0.3977009454,-0.6736426261,0.6935472962,-0.8083161396,0.8771965475
2570,-0.4011611613,0.4020385089,-0.6763561216,0.6738777472,-0.7996298889,0.8455952862
2580,-0.4236288286,0.4155549264,-0.6872266855,0.682955308,-0.8126536573,0.8411722476
2590,-0.4110677546,0.3999311329,-0.6893044919,0.6787447868,-0.7995104021,0.7935842735
2600,-0.4147746889,0.3999531858,-0.6911336528,0.700023942,-0.8263940321,0.8525824177
2610,-0.3918864637,0.3824209463,-0.6594734905,0.6704898973,-0.8063869135,0.8296673975
2620,-0.4249436975,0.4261941683,-0.6961141477,0.6861314064,-0.8225440413,0.8313741729
2630,-0.4209585649,0.4159703079,-0.7182806703,0.7028435048,-0.8317939335,0.8397654964
2640,-0.4082372835,0.4172262305,-0.7130422497,0.6961933979,-0.8492257779,0.8417512566
2650,-0.3927559426,0.3897504507,-0.6828788535,0.6862411375,-0.8494663777,0.8193014467
2660,-0.4003787987,0.3911553417,-0.6989899589,0.6966732182,-0.8657155598,0.8462270145
2670,-0.4048502988,0.4020402112,-0.6958437945,0.7016794956,-0.848384499,0.8335989643
2680,-0.3980905992,0.3684887497,-0.6915785621,0.6767742286,-0.7835592007,0.8132426279
2690,-0.3968690197,0.3889711925,-0.6859508131,0.7138773666,-0.838727526,0.8050725034
2700,-0.4058137923,0.3887503512,-0.7198208206,0.735663098,-0.8371615035,0.8766184158
2710,-0.4112946121,0.4148180227,-0.7285986874,0.7329333766,-0.8459807094,0.896413021
2720,-0.3967706373,0.4076191337,-0.7060578226,0.7331214693,-0.8081461155,0.8635625268
2730,-0.3823916235,0.4058393122,-0.6994168704,0.7245872515,-0.7855621357,0.842850896
2740,-0.3743468169,0.3938632594,-0.6726723361,0.7119049943,-0.8057626409,0.8151218966
2750,-0.3611458572,0.3881692623,-0.6447368117,0.70878295,-0.7804908755,0.841005667
2760,-0.3509002612,0.3662164826,-0.6474237908,0.6726712069,-0.7578902828,0.7916723407
2770,-0.3390873126,0.3429737448,-0.5954037285,0.651124776,-0.7858211342,0.8095483502
2780,-0.3639703333,0.371214965,-0.6233245518,0.6709791999,-0.8151010994,0.830367622
2790,-0.3701629445,0.3848342707,-0.6625396528,0.6995834533,-0.7899498796,0.8715027779
2800,-0.3879608909,0.403627006,-0.6783614575,0.7017936684,-0.8183351162,0.8266163801
2810,-0.3981337458,0.4240027655,-0.6675748604,0.6968888638,-0.8308005867,0.8118537942
2820,-0.3536839734,0.4036952571,-0.6407956999,0.6713615372,-0.8094197867,0.84130363
2830,-0.3709044441,0.3857844631,-0.6372642642,0.6874422815,-0.8028999125,0.8080999985
2840,-0.3628667467,0.3660135332,-0.6090259022,0.6689614453,-0.7837560694,0.8045913599
2850,-0.363888343,0.3877139708,-0.6468118441,0.6680607117,-0.8048847411,0.7840113536
2860,-0.3432957937,0.3844862761,-0.6283312548,0.6318913574,-0.7707771264,0.7834617145
2870,-0.3565349371,0.4081593218,-0.6708910193,0.7051115685,-0.8201259833,0.8328622255
2880,-0.381798162,0.3847668831,-0.6123756072,0.6605494934,-0.8237587949,0.8363802179
2890,-0.3891121235,0.4186063441,-0.6633314801,0.6875418622,-0.8374682992,0.8779139624
2900,-0.3538317988,0.3893126647,-0.6437275182,0.6681843027,-0.822297393,0.8465003769
2910,-0.3632704772,0.3973223869,-0.6456434367,0.6582756984,-0.8099151847,0.8608980233
2920,-0.3536221948,0.3963265604,-0.6549199833,0.6693332671,-0.7660736926,0.8340402288
2930,-0.3889052755,0.4220511056,-0.6616976325,0.6816204247,-0.7758346722,0.8237592168
2940,-0.3831922993,0.4364608425,-0.7108786669,0.7014723949,-0.8261473558,0.867832009
2950,-0.3837170363,0.4293271173,-0.6968222942,0.7323942331,-0.8274061027,0.8617424786
2960,-0.3875111385,0.4049236805,-0.6652115097,0.6986781283,-0.7997231496,0.875472635
2970,-0.4177330525,0.4254657092,-0.7042628232,0.7155441564,-0.8467110976,0.8696428894
2980,-0.3802511423,0.4005475644,-0.6265698513,0.6986305793,-0.7264282757,0.8671320467
2990,-0.3616278254,0.3916477657,-0.6302733089,0.6606179726,-0.739865848,0.8368129718
3000,-0.4274129375,0.41344998,-0.705135959,0.6878407302,-0.7986325696,0.871182253
3010,-0.408770314,0.4153397654,-0.6915016156,0.703931479,-0.7951114913,0.9192217952
3020,-0.4434264605,0.4277525014,-0.7073249719,0.7329998028,-0.8193547192,0.8769696719
3030,-0.4296311596,0.3994881619,-0.7078894152,0.6920702986,-0.846986179,0.8485741232
3040,-0.4044438979,0.396533951,-0.7081166531,0.6803744796,-0.8339341258,0.8291375432
3050,-0.3871717483,0.379775011,-0.6767480904,0.6552324807,-0.8437673047,0.8176451288
3060,-0.3937123067,0.419606489,-0.7143915464,0.6976392565,-0.8127925415,0.8718009529
3070,-0.3957115961,0.391428657,-0.6791101325,0.6832338513,-0.7554649581,0.8002115051
3080,-0.3782090633,0.3779516581,-0.6669177903,0.6332164148,-0.8192345004,0.8085219838
3090,-0.4045739863,0.4102399831,-0.6771211131,0.671628434,-0.7926546722,0.867567085
3100,-0.3465083259,0.3606902964,-0.6060660203,0.6559674115,-0.7732605634,0.8185690262
3110,-0.380146813,0.3740505552,-0.6606383889,0.684519419,-0.7914543668,0.8011086245
3120,-0.4018275897,0.3866686508,-0.6653938795,0.6602860226,-0.8264859814,0.8303115911
3130,-0.4089052951,0.4305649562,-0.7339205389,0.7090603227,-0.8029133981,0.8607742806
3140,-0.3610186921,0.3663326193,-0.6445896208,0.6132765867,-0.820394771,0.7686925903
3150,-0.3936124553,0.4309846313,-0.6895324103,0.7261783384,-0.8537042749,0.8491589874
3160,-0.384815779,0.3911023482,-0.6770619017,0.6590784468,-0.80675997,0.7906801803
3170,-0.4629685367,0.4340384219,-0.7526956783,0.7083013233,-0.875093942,0.8501145197
3180,-0.4639971346,0.4199623068,-0.730597661,0.7493338498,-0.8773498798,0.8844025392
3190,-0.4596946503,0.4437530871,-0.7354267231,0.7438969198,-0.8703658644,0.8833153604
3200,-0.49090891,0.4988868571,-0.778082148,0.789407052,-0.8909417162,0.9141242318
3210,-0.4896987953,0.5587664156,-0.8062300017,0.8211590848,-0.873773608,0.9070820317
3220,-0.4891445349,0.5302521997,-0.7725353398,0.8309211833,-0.9003521936,0.9313456956
3230,-0.5517045982,0.5538273504,-0.8389136856,0.8633114205,-0.9256885759,0.9137705816
3240,-0.5097371848,0.5187750202,-0.8321887208,0.8266437628,-0.9406509451,0.9103017432
3250,-0.4842268113,0.4865349726,-0.7591454427,0.7942411974,-0.9119912384,0.9027326799
3260,-0.4816465881,0.4747305262,-0.7928867879,0.801413831,-0.8686232128,0.9038641541
3270,-0.6236188504,0.6829061183,-0.9032391242,0.9127941552,-0.9621017421,0.9596314585
3280,-0.582247911,0.6005869475,-0.8524195681,0.8754467384,-0.9641451754,0.953304605
3290,-0.5257957101,0.503875629,-0.8038423116,0.8026200275,-0.9135945909,0.9349820049
3300,-0.4857735396,0.4817806544,-0.7908555078,0.8007715569,-0.9018410255,0.916345035
3310,-0.5698088554,0.5548091972,-0.8419533605,0.8436199063,-0.9473960824,0.9489178242
3320,-0.5564740035,0.5489835454,-0.8659732612,0.8557445215,-0.9538868978,0.9583284096


==> crosscorr_significance_ovro_optical_cut.csv <==
del,col1,col2,col3,col4,col5,col6
-3310,-1.83833367989996E-017,1.73559823601957E-017,-3.59746504579477E-017,3.68575748354478E-017,-5.79331649781368E-017,5.16104244214368E-017
-3190,-0.7856508963,0.7737162612,-0.9459157744,0.9488811613,-0.9824680746,0.9840348876
-3180,-0.8543992331,0.8283862215,-0.9598913402,0.968835498,-0.9817359613,0.9898303674
-3160,-0.8576996613,0.8544817315,-0.9672936149,0.9689528399,-0.9850719047,0.9889673004
-3150,-0.8213141504,0.8210730647,-0.9519439833,0.9688858947,-0.9821583421,0.9903939471
-3140,-0.7856063985,0.8117376115,-0.9555932027,0.9490157033,-0.9834065428,0.991030446
-3130,-0.7726281708,0.7936196577,-0.9373940091,0.9445297757,-0.9722042126,0.9846396795
-3120,-0.7686020187,0.7726734647,-0.9449129849,0.9450630199,-0.980268968,0.9873962096
-3110,-0.7422927854,0.7638473885,-0.9310247689,0.9508476168,-0.9754061207,0.981521737
-3100,-0.6729874826,0.7004529685,-0.9355313022,0.9247104368,-0.9835178138,0.9840639826
-3090,-0.663003001,0.6706322253,-0.8961418964,0.9153411458,-0.9680359535,0.9614889379
-3080,-0.6583273348,0.6517264043,-0.8796246833,0.8993342582,-0.9369942308,0.9689244423
-3070,-0.5437015249,0.5449233175,-0.792131661,0.8373021385,-0.9198898882,0.9387784425
-3060,-0.6893997004,0.6979602797,-0.904595078,0.9170665961,-0.9701656446,0.9697472276
-3050,-0.5260468219,0.5513685508,-0.8007130412,0.8163456444,-0.9219728341,0.8911546424
-3040,-0.5681753181,0.57809771,-0.839798453,0.8568356299,-0.9164961909,0.9372543623
-3030,-0.5698529299,0.5937927731,-0.834185013,0.8702092842,-0.9333415413,0.9291666052
-3020,-0.4611640782,0.5045541177,-0.7822636424,0.7861467973,-0.8605206295,0.8836336424
-3010,-0.4542153206,0.4731791611,-0.7568004929,0.7466735031,-0.8596963582,0.8529798333
-3000,-0.4924221998,0.494330893,-0.7593305448,0.7673512236,-0.8538099126,0.8909779436
-2990,-0.5077545499,0.5491786047,-0.8045186327,0.7980753176,-0.9180755314,0.9337320584
-2980,-0.4359321658,0.4768721202,-0.7309323269,0.7249434562,-0.8349455033,0.8521292109
-2970,-0.425520104,0.4812840648,-0.7407958524,0.7668388744,-0.8533415414,0.897576155
-2960,-0.4187698882,0.4612419565,-0.7083660613,0.739179837,-0.8488403518,0.8686700591
-2950,-0.4440694475,0.4645553951,-0.7314750164,0.7718655242,-0.8417892014,0.8587295542
-2940,-0.3949453892,0.4088805285,-0.6511190929,0.7065516998,-0.8158201988,0.8390060544
-2930,-0.4757332571,0.5195243965,-0.7679827725,0.8043862548,-0.8768953422,0.9166388986
-2920,-0.4722027785,0.4740087992,-0.7592465056,0.7575727772,-0.8865084504,0.8411707387
-2910,-0.393981158,0.4120868381,-0.6675033559,0.7014669357,-0.8305663304,0.8368562747
-2900,-0.4335095922,0.4446732555,-0.7099337649,0.7394191412,-0.87294545,0.8396318628
-2890,-0.4018426055,0.4211101244,-0.6745598088,0.71229083,-0.8180642492,0.8553506766
-2880,-0.4079499509,0.4078024076,-0.7178692544,0.7082921736,-0.8590632243,0.8608176867
-2870,-0.4347962663,0.4355044785,-0.7235551795,0.7232751977,-0.8134935492,0.8602182928
-2860,-0.3841562901,0.3945035235,-0.6304493074,0.6634258456,-0.7677671296,0.8216383674
-2850,-0.3967175018,0.3862035416,-0.6510804919,0.6578352373,-0.7567476246,0.8156538998
-2840,-0.4021910369,0.407885833,-0.6852628649,0.6872220365,-0.8353421333,0.8618197404
-2830,-0.3637652768,0.4148672388,-0.6661512107,0.7098512626,-0.8340985677,0.8190267328
-2820,-0.3618800758,0.4189320305,-0.6821633508,0.7014154056,-0.7935151815,0.8046146562
-2810,-0.3414414885,0.4060642471,-0.6573029247,0.6881414439,-0.8035255065,0.7858250991
-2800,-0.3669761218,0.4301249009,-0.6355720946,0.6662531482,-0.7888008944,0.804766933
-2790,-0.441971548,0.5037166898,-0.754428086,0.7656236799,-0.863294855,0.8776560826
-2780,-0.4221685743,0.4605243121,-0.6960413415,0.753447488,-0.821533334,0.8648354637
-2770,-0.4512941444,0.4805523188,-0.7268399706,0.7664818646,-0.8741025899,0.8615373985
-2760,-0.4136236011,0.4786792817,-0.732188711,0.7587912721,-0.8573242403,0.8594709516
-2750,-0.4543632958,0.4979212548,-0.7780509959,0.7764206146,-0.9017448427,0.8764188175
-2740,-0.4931371751,0.4799360126,-0.766137027,0.779005749,-0.872236415,0.8878505898
-2730,-0.4040933239,0.4273059502,-0.7248205938,0.7007130217,-0.8650960149,0.8230569613
-2720,-0.5052130058,0.5904401726,-0.8119142832,0.8400038677,-0.9257360689,0.9235209952
-2710,-0.5608970448,0.5581599621,-0.8194949421,0.8374436968,-0.9166619676,0.9116845392
-2700,-0.4977954192,0.5054733343,-0.8200642234,0.8260756133,-0.9238461234,0.9427595077
-2690,-0.5096560311,0.5204412,-0.8110964641,0.8144250213,-0.9380343,0.9178787123
-2680,-0.5135112085,0.5403685976,-0.7889844894,0.7923218374,-0.9227813991,0.9143233293
-2670,-0.4848449498,0.4874646018,-0.7766078347,0.7910357875,-0.8880070954,0.8933684838
-2660,-0.4883128183,0.5271591879,-0.7994566546,0.7843894533,-0.8947157603,0.8984399854
-2650,-0.4740636004,0.5107981714,-0.7679824548,0.803189808,-0.9135008468,0.8950143798
-2640,-0.5105441455,0.5395922585,-0.8078334872,0.8176174774,-0.9211095636,0.9036769681
-2630,-0.5083204635,0.5475557742,-0.7918553839,0.7936619496,-0.9092179836,0.9050692026
-2620,-0.4261245223,0.4885784419,-0.7529718983,0.7527217657,-0.9046368557,0.8767657449
-2610,-0.4457665535,0.495850771,-0.7582570316,0.7597502311,-0.8540338078,0.8666800918
-2600,-0.4575605192,0.5020621917,-0.7689439695,0.7535478088,-0.8870980748,0.8747527657
-2590,-0.4586739066,0.5008564099,-0.7621195527,0.726687341,-0.8767034676,0.8800008287
-2580,-0.4780856963,0.459745129,-0.7529788932,0.7387598348,-0.8873814298,0.84637901
-2570,-0.4763606715,0.454887621,-0.7477970299,0.7152464234,-0.8666034085,0.8926554212
-2560,-0.5047825976,0.5062683887,-0.8058065733,0.7709116662,-0.9098008876,0.911223941
-2550,-0.5846440783,0.5436521572,-0.8184272816,0.8090221342,-0.9234719183,0.9061093699
-2540,-0.4662416644,0.4739199721,-0.7791500622,0.7436937842,-0.886418717,0.8855834226
-2530,-0.4606688329,0.4813987033,-0.7625517277,0.7457051475,-0.8761531274,0.8644553577
-2520,-0.5194996417,0.5219852636,-0.8142329963,0.7890542962,-0.9015051796,0.8836761245
-2510,-0.5107415112,0.4982790478,-0.7876665496,0.7547700358,-0.8976694326,0.9049827785
-2500,-0.5100051141,0.5076097193,-0.7830091466,0.785245137,-0.8902738988,0.8887835256
-2490,-0.5110860303,0.5159903836,-0.7904404888,0.7668717008,-0.9006866372,0.8961465485
-2480,-0.4780460463,0.4900733438,-0.7879146549,0.7492562605,-0.8759206754,0.8786748531
-2470,-0.4474041377,0.4385697924,-0.7704852219,0.7314223752,-0.8847412125,0.8363466803
-2460,-0.4935871032,0.4444685312,-0.7808987624,0.7517780155,-0.889719651,0.8500473184
-2450,-0.502883773,0.4507248112,-0.7787787265,0.736081868,-0.9063300818,0.8642177115
-2440,-0.4509111065,0.4576531928,-0.7603136111,0.7533425928,-0.8769591487,0.8738380317
-2430,-0.4626789659,0.4656720443,-0.7526014171,0.7482717895,-0.8842431167,0.8740555137
-2420,-0.4442633307,0.4211807071,-0.7401511803,0.7393794426,-0.8277308615,0.8306366265
-2410,-0.4305045415,0.4201777481,-0.7137759464,0.7168229761,-0.8314223122,0.8253553988
-2400,-0.4584795647,0.4844923474,-0.7424238291,0.760607117,-0.8470697816,0.859127837
-2390,-0.4610212353,0.4989499737,-0.7509957818,0.7718065721,-0.8303496065,0.8824779339
-2380,-0.4407551887,0.4523675705,-0.7213359151,0.7372826881,-0.890997878,0.8426576633
-2370,-0.4373618413,0.441557246,-0.7311716349,0.7204905281,-0.8550308812,0.8707638575
-2360,-0.4762006868,0.4636571543,-0.7711663448,0.7665092972,-0.8644743061,0.8723625325
-2350,-0.4240998405,0.4260993998,-0.7112706336,0.7198995543,-0.820504611,0.8179101134
-2340,-0.4568447559,0.4682928672,-0.7456508832,0.7659200437,-0.8621062439,0.8745247536
-2330,-0.4823344707,0.5036289234,-0.7558965807,0.7960412282,-0.8679851472,0.8932559494
-2320,-0.4951954838,0.536749021,-0.7921214938,0.7637665838,-0.8994628313,0.8906787489
-2310,-0.4662766421,0.4929096431,-0.7753028629,0.7504388702,-0.8814281716,0.8575465949
-2300,-0.440570804,0.4820102212,-0.7737056637,0.7544639284,-0.8540044326,0.8680381193
-2290,-0.4694820896,0.4938066595,-0.7815008353,0.7591727691,-0.8857653906,0.88460347
-2280,-0.4517267193,0.4671689174,-0.757893761,0.7489989702,-0.8353737861,0.8722790984
-2270,-0.4814294602,0.5027023172,-0.7736896536,0.7899260218,-0.880732167,0.8892646727
-2260,-0.4687864005,0.4933821896,-0.7582315845,0.7649301831,-0.8589537014,0.8897188298
-2250,-0.4739415071,0.5032561629,-0.7921990404,0.7589140786,-0.8743151248,0.8931521323
-2240,-0.4674084018,0.4709818251,-0.7871036049,0.7627095831,-0.8746968285,0.9089194131
-2230,-0.4453997521,0.4659726625,-0.7762910512,0.7473335291,-0.8560099842,0.9023940369
-2220,-0.4401854795,0.4739223963,-0.7723383872,0.7385348959,-0.8803688495,0.8947956833
-2210,-0.4438987241,0.4740780415,-0.764116384,0.7519451928,-0.8723887337,0.9106226718
-2200,-0.4399935086,0.4688965841,-0.7664531316,0.7180106472,-0.8517915073,0.8653809444
-2190,-0.4371484284,0.4684403521,-0.7593252206,0.7539504722,-0.8897195012,0.9039353313
-2180,-0.4416677776,0.4673800084,-0.7497305712,0.754094341,-0.891289748,0.8883071983
-2170,-0.4572189953,0.4857199255,-0.7587425689,0.7343146553,-0.8887140056,0.8701635557
-2160,-0.444155258,0.4720636867,-0.7423062477,0.7174532497,-0.8860686777,0.8769666992
-2150,-0.4638670488,0.5003407747,-0.7529516641,0.7383705023,-0.8605242693,0.8875422261
-2140,-0.456597902,0.4793974824,-0.742752944,0.719385773,-0.8758936055,0.8757132067
-2130,-0.469388567,0.4820580737,-0.7371557184,0.7032519564,-0.877904005,0.8671006705
-2120,-0.4677665197,0.4985359221,-0.7511476078,0.7556054385,-0.8592338606,0.8626116948
-2110,-0.4581396634,0.4801393724,-0.7375461385,0.7289669786,-0.8850182896,0.8730260823
-2100,-0.4987852964,0.5046271492,-0.7704864994,0.7846462433,-0.8861396871,0.8714971666
-2090,-0.4650129352,0.4912813486,-0.7569328229,0.7504104022,-0.8420890366,0.8759883209
-2080,-0.4565859558,0.499212376,-0.7575513279,0.7482260978,-0.8561762588,0.9109433129
-2070,-0.4496525888,0.4862345161,-0.7553604972,0.7424849005,-0.8426918063,0.9024087285
-2060,-0.4554993129,0.4903364228,-0.7740114619,0.7828341865,-0.8766756152,0.8993426133
-2050,-0.4387564406,0.4658265486,-0.7545151093,0.7654407197,-0.8628722567,0.9041793186
-2040,-0.4361799777,0.461601385,-0.7415721642,0.739544981,-0.8586000074,0.8834206187
-2030,-0.434784827,0.4752337151,-0.7358726915,0.7526159814,-0.8921571145,0.9063652901
-2020,-0.4562752086,0.4725336008,-0.7597529827,0.7691636213,-0.8806221625,0.8895661164
-2010,-0.4325231262,0.4600724743,-0.7444692195,0.7709180156,-0.86068711,0.8952561842
-2000,-0.4586467913,0.4580355795,-0.7529081156,0.7531382313,-0.8553291238,0.8752419434
-1990,-0.4632541162,0.4790057507,-0.7436945299,0.7482013941,-0.8542556732,0.9026220839
-1980,-0.4495189899,0.4733218161,-0.7208054548,0.7429963354,-0.81950566,0.8589011938
-1970,-0.447270391,0.4488138044,-0.7311350406,0.7252680102,-0.8021060809,0.8728200513
-1960,-0.4861859922,0.4723669905,-0.7265689825,0.7663838769,-0.8338346916,0.8609811133
-1950,-0.497951853,0.4853975329,-0.7462315251,0.7659896238,-0.83910579,0.8758398721
-1940,-0.4670703945,0.4776759272,-0.7410152185,0.7548456936,-0.8423071116,0.8851237082
-1930,-0.4644704707,0.4671341712,-0.7371147456,0.7586905329,-0.8379834754,0.8621281701
-1920,-0.4975153469,0.493475159,-0.7476373723,0.7542293235,-0.8717304698,0.8668316953
-1910,-0.483188954,0.4725422395,-0.7380496534,0.7642388388,-0.8591919673,0.8540593304
-1900,-0.4923734338,0.4738180281,-0.7429244542,0.7429815581,-0.864622063,0.8572207745
-1890,-0.4972754955,0.5164556531,-0.7680538742,0.7764215178,-0.8645636919,0.8677511663
-1880,-0.4871391738,0.4935522121,-0.7316656714,0.7503652938,-0.8614076495,0.8640611225
-1870,-0.4789247801,0.4901468512,-0.7318972791,0.7491435448,-0.8622035577,0.8652907519
-1860,-0.4701596575,0.4902381592,-0.7457857086,0.7573161979,-0.859128298,0.8490932795
-1850,-0.4725040687,0.4842942078,-0.7462282589,0.7653464322,-0.8522457625,0.8740182477
-1840,-0.4688514825,0.5069824788,-0.7415374705,0.7555128333,-0.8448441075,0.8555344085
-1830,-0.4812207559,0.4999638921,-0.7601818752,0.7636387967,-0.8645614254,0.8669821767
-1820,-0.4657737576,0.5087860416,-0.7780799472,0.7814793665,-0.8644706702,0.873568965
-1810,-0.4432731704,0.4824300597,-0.7387100721,0.7517109174,-0.8424505497,0.8545074661
-1800,-0.4533150434,0.4982214821,-0.7467523888,0.7649385158,-0.85441655,0.8589662427
-1790,-0.458253028,0.4981231029,-0.7366420878,0.7632852969,-0.8456953759,0.8667345671
-1780,-0.4650682043,0.4866584301,-0.7290550216,0.7559409138,-0.8439307334,0.8473869875
-1770,-0.4892016837,0.5254350214,-0.7571927151,0.7794413013,-0.8338905274,0.8699997487
-1760,-0.4759533852,0.5048587409,-0.7451521563,0.7661988566,-0.8463620007,0.874308631
-1750,-0.4672526202,0.4896726448,-0.7330598286,0.756365959,-0.8291042258,0.8419287703
-1740,-0.484298442,0.4933749643,-0.7397380669,0.7632572607,-0.807978476,0.8434250521
-1730,-0.4740776614,0.5073150338,-0.7525306547,0.7636703401,-0.8181141883,0.8597679664
-1720,-0.4471423459,0.5000336471,-0.7294870668,0.7517823327,-0.8323865861,0.868125453
-1710,-0.4674986506,0.4962603606,-0.7503536088,0.747278696,-0.8727427108,0.8604451061
-1700,-0.4640466839,0.489820797,-0.7361413769,0.7582124148,-0.8187845348,0.8670075564
-1690,-0.4611506176,0.4971033193,-0.7288363099,0.7658121209,-0.8062077178,0.8558297779
-1680,-0.4656297352,0.4805782638,-0.7321667108,0.7532070656,-0.8235685179,0.8779821761
-1670,-0.4750126336,0.4998599469,-0.7584397694,0.7685486718,-0.8332573178,0.8694252916
-1660,-0.4570923933,0.4779867347,-0.7217486749,0.7424929003,-0.8255334086,0.8302225162
-1650,-0.4444906677,0.4695067436,-0.7404951009,0.738008147,-0.8130215199,0.8365933336
-1640,-0.435917968,0.448278558,-0.6993383017,0.7273337881,-0.8118186105,0.8211414484
-1630,-0.4441946618,0.4549982848,-0.7185852274,0.7102731145,-0.8261601106,0.8058982359
-1620,-0.4567403966,0.44972816,-0.7262210229,0.7387542548,-0.8315239847,0.8372391058
-1610,-0.4463785504,0.4240639693,-0.6927495998,0.7168443084,-0.8098555923,0.8239609868
-1600,-0.4484034183,0.4149232675,-0.7251446072,0.7219179416,-0.8004463182,0.8530539917
-1590,-0.4661283659,0.4205067569,-0.7203747888,0.7400474001,-0.8276877899,0.8481830159
-1580,-0.4529191568,0.4269744609,-0.7142832098,0.7137503095,-0.8015824273,0.828417166
-1570,-0.4529548849,0.4313467254,-0.7033562901,0.752339402,-0.7955474192,0.8388404206
-1560,-0.4444114106,0.4262919479,-0.6989321343,0.7168935341,-0.8163380825,0.8355670718
-1550,-0.4555798641,0.428089201,-0.7093468261,0.7360790652,-0.8075050232,0.8461166391
-1540,-0.4488997857,0.4328717735,-0.6962488719,0.7379706488,-0.8068308383,0.8365172007
-1530,-0.4238623804,0.4210599223,-0.6824995102,0.7070073971,-0.800394343,0.8137122902
-1520,-0.4328975546,0.4305364571,-0.7004722536,0.7243980222,-0.7956041805,0.8326071097
-1510,-0.4536195622,0.443506188,-0.6983548722,0.7180875434,-0.7993277298,0.8518994999
-1500,-0.4499108923,0.4329384488,-0.7002833033,0.7319976218,-0.8104167632,0.8458742573
-1490,-0.4430285008,0.4247712441,-0.7055217163,0.7227535506,-0.8154671804,0.8617960204
-1480,-0.4575728594,0.4301944832,-0.7157242548,0.7383132046,-0.8388086325,0.8615554044
-1470,-0.4449619813,0.4331107998,-0.6960394283,0.729305515,-0.8340820927,0.8440876861
-1460,-0.4472790469,0.4458990363,-0.7118963945,0.7271921654,-0.8279728799,0.831852797
-1450,-0.4479690722,0.429919014,-0.6981428214,0.7161314982,-0.8162877005,0.8211029596
-1440,-0.4466358139,0.423630329,-0.7148655118,0.7117818206,-0.821166204,0.8466106034
-1430,-0.4480310992,0.4418501853,-0.7262193149,0.7362370551,-0.8318482097,0.8563864603
-1420,-0.4458090091,0.4366163929,-0.7235300901,0.7378577508,-0.8441995947,0.8517100156
-1410,-0.4584287254,0.4387077811,-0.7362474961,0.742760458,-0.8364418347,0.8493902879
-1400,-0.436355356,0.4305969418,-0.7260229,0.7419517059,-0.8279021377,0.8565955682
-1390,-0.4374427485,0.4384587007,-0.739862189,0.7589909098,-0.8247812862,0.8508123322
-1380,-0.4567679899,0.4311353061,-0.7300231793,0.7534859844,-0.840170413,0.8395115376
-1370,-0.4431364629,0.4192664831,-0.727947873,0.7404843766,-0.8253975344,0.8313808179
-1360,-0.4438047584,0.4290684503,-0.7290821831,0.7249170953,-0.8377428084,0.8504091168
-1350,-0.4475532929,0.4323532489,-0.7355802866,0.7207463598,-0.8504589669,0.8688177164
-1340,-0.4558360209,0.4239072125,-0.7423746163,0.7375068671,-0.8557131908,0.8365864071
-1330,-0.4541605039,0.4388613778,-0.7436938616,0.7334591532,-0.871841379,0.8453793308
-1320,-0.4574779416,0.4245433842,-0.7279812175,0.7233403866,-0.8605671595,0.8464112325
-1310,-0.4332110988,0.3963273413,-0.7123774421,0.6974657493,-0.8462209,0.8330513447
-1300,-0.4325563491,0.3956441679,-0.7164394828,0.6995347489,-0.8450191583,0.821173194
-1290,-0.4130999082,0.3882616439,-0.6870001817,0.6943653845,-0.8373611954,0.8029190843
-1280,-0.4238097184,0.3940380585,-0.7106403373,0.7027832394,-0.8464677814,0.8144890307
-1270,-0.4154926648,0.3948447196,-0.7088563263,0.693036994,-0.8206409558,0.7983875866
-1260,-0.4113103163,0.3906194734,-0.6816235628,0.6963952133,-0.8024256547,0.7966750796
-1250,-0.4236381672,0.4099822637,-0.7099735307,0.6969984684,-0.8108319202,0.7982352856
-1240,-0.4547684676,0.4206592057,-0.7356040751,0.7258999704,-0.8324399259,0.820269137
-1230,-0.4201079384,0.4031189498,-0.7231564647,0.7100135303,-0.8341622831,0.816214517
-1220,-0.4507579828,0.4353463494,-0.7365183926,0.7206738495,-0.8240908046,0.83017399
-1210,-0.4360869344,0.3960807131,-0.7307746288,0.7058414748,-0.8214826384,0.8020819692
-1200,-0.423089428,0.3973761095,-0.7165037769,0.7112647302,-0.8199350252,0.8096946193
-1190,-0.4328714426,0.4050617981,-0.7143174374,0.7209094599,-0.8070626326,0.8128745642
-1180,-0.4443576443,0.4082117479,-0.7176664203,0.718174111,-0.8462088894,0.8054853623
-1170,-0.4471422991,0.406363426,-0.7201689293,0.731199471,-0.844309979,0.7986591238
-1160,-0.4332588829,0.4047512297,-0.7172890943,0.720453292,-0.8209717072,0.8175687183
-1150,-0.4247355285,0.412477096,-0.6998238475,0.7095277355,-0.8243788823,0.7858537775
-1140,-0.4453601976,0.4313629388,-0.7198631042,0.7220731132,-0.8430120864,0.8226288981
-1130,-0.4367598951,0.4052571634,-0.7202649509,0.7332035454,-0.8399281773,0.8171685472
-1120,-0.4254085812,0.4125221921,-0.7182607715,0.7214886012,-0.8128015685,0.8310390714
-1110,-0.450387805,0.4276024007,-0.7264551876,0.7276369662,-0.8454382165,0.8130189392
-1100,-0.438668143,0.4075686774,-0.7163520009,0.7170776823,-0.851021761,0.802015673
-1090,-0.4480911902,0.4213073557,-0.7293153251,0.7354264242,-0.8378580919,0.808079708
-1080,-0.4519273091,0.4377043921,-0.7248481992,0.7261973761,-0.816950071,0.8110817223
-1070,-0.4511645523,0.4272482555,-0.7289340724,0.7192315937,-0.8220437417,0.8321083593
-1060,-0.4562525978,0.4381665225,-0.7422925869,0.7317458336,-0.8165167982,0.8346794777
-1050,-0.4556024971,0.4448328405,-0.7453567375,0.7260503794,-0.8214837112,0.8313936923
-1040,-0.4540092176,0.4188125276,-0.7346061485,0.7204722648,-0.7929505273,0.8338481635
-1030,-0.4489283405,0.4328719703,-0.7149905237,0.7279397765,-0.7921125588,0.841203858
-1020,-0.4604632656,0.4306920652,-0.7317127334,0.7344863909,-0.8131884569,0.8363982888
-1010,-0.4630301706,0.424652266,-0.7348254971,0.7402526274,-0.8228485838,0.8395343864
-1000,-0.4550047366,0.4263191241,-0.7253589622,0.7289865267,-0.8078479605,0.8440722811
-990,-0.4478311878,0.4253242184,-0.7248822242,0.733866108,-0.8084798534,0.7972418068
-980,-0.4651699076,0.4506543913,-0.7461606292,0.7431194931,-0.8402114552,0.820284428
-970,-0.4565415449,0.4499180855,-0.7332004848,0.7335830301,-0.8301145229,0.8130836724
-960,-0.4674172129,0.4384339481,-0.7289799427,0.7348329097,-0.7969314795,0.8044455849
-950,-0.4349012163,0.4366042827,-0.7074234615,0.7214188095,-0.8092938522,0.8107234703
-940,-0.4538349355,0.4184432748,-0.7251763198,0.7228333019,-0.8095271868,0.7977160437
-930,-0.4285441404,0.3885427919,-0.680351394,0.680554705,-0.7956495623,0.8102233666
-920,-0.4351756556,0.4059998636,-0.7247953979,0.6870169372,-0.817546965,0.8369467951
-910,-0.4255443601,0.4021133768,-0.7143687118,0.6686647478,-0.8183145606,0.7870025029
-900,-0.4330156751,0.4075241671,-0.7015087029,0.6886709891,-0.8009358991,0.7959141895
-890,-0.421337283,0.4182568486,-0.7228031779,0.670776135,-0.8071292023,0.7813572393
-880,-0.4168965287,0.413181312,-0.7100425724,0.6903081675,-0.8060453344,0.7824443052
-870,-0.4260022285,0.4064575218,-0.7098873087,0.6658155455,-0.8116646333,0.7844800195
-860,-0.446109412,0.4010999775,-0.7135287636,0.6794164825,-0.8127180891,0.8074376828
-850,-0.4159255827,0.3940008755,-0.6938167364,0.6654658667,-0.7882054509,0.7718059632
-840,-0.4226033551,0.3869640047,-0.7005727502,0.6540042939,-0.7974567847,0.7785728138
-830,-0.4415859699,0.4082760019,-0.7017799329,0.6839719776,-0.8256378198,0.8073424281
-820,-0.4167094148,0.387942321,-0.701051351,0.6690767561,-0.8094898382,0.7660097806
-810,-0.4128168382,0.4006722275,-0.7063654576,0.6797607562,-0.8123757797,0.7815549713
-800,-0.4118419533,0.3979557263,-0.6898780988,0.6782697367,-0.8158680973,0.797562742
-790,-0.4359774653,0.409731526,-0.697439661,0.7013681986,-0.7992180902,0.8118734829
-780,-0.4333096628,0.4097715339,-0.6911798412,0.6821752934,-0.825887649,0.8079943436
-770,-0.4100073512,0.4033884467,-0.6824979658,0.6805788265,-0.8181388536,0.8185880837
-760,-0.4237338398,0.4099924233,-0.6899458475,0.6824899873,-0.8194066416,0.8239666567
-750,-0.4060961689,0.4076069162,-0.6979052386,0.6963525221,-0.8187524371,0.8357351331
-740,-0.4070812115,0.4093771991,-0.6940559757,0.6754388678,-0.815817811,0.8075771544
-730,-0.418937212,0.4084425041,-0.6997389311,0.6945831999,-0.8263720478,0.8083589929
-720,-0.4293063396,0.4278181455,-0.7040503488,0.6836858723,-0.8330669919,0.8109306733
-710,-0.4220675712,0.4190759481,-0.6925626287,0.6846762317,-0.8187855795,0.8022811098
-700,-0.4248412649,0.414656149,-0.6865235743,0.6922782734,-0.8081284932,0.7909435157
-690,-0.42672632,0.417699475,-0.6978899664,0.6862108639,-0.8056256049,0.8029598227
-680,-0.423299944,0.4159327108,-0.689527006,0.6780426884,-0.8152670062,0.8007981454
-670,-0.4321046074,0.4373341361,-0.6963227125,0.6841745555,-0.8322919329,0.7974798177
-660,-0.4171486667,0.4343479434,-0.686643831,0.6786613252,-0.8205870614,0.818129028
-650,-0.4141086037,0.4131496477,-0.6802637272,0.6715551225,-0.8253659725,0.8019185714
-640,-0.4070213081,0.4315192695,-0.6866151572,0.6883898034,-0.8375511397,0.7922421454
-630,-0.436394893,0.4367570689,-0.6890036001,0.6894921945,-0.8200518774,0.7948697248
-620,-0.4094762066,0.4146585946,-0.6773584543,0.6800871658,-0.7946629904,0.8060234636
-610,-0.3927695933,0.3893185175,-0.6853368511,0.6545605946,-0.7896366262,0.8145020437
-600,-0.4044806947,0.4145193826,-0.6801284731,0.6828189525,-0.8148759729,0.7905169722
-590,-0.4060709044,0.4100531572,-0.6716751171,0.6913264924,-0.7881414717,0.7961151476
-580,-0.3908794967,0.4065335201,-0.6588226156,0.6622010059,-0.8111500785,0.7972677071
-570,-0.3929282208,0.4107111818,-0.662403607,0.6656823826,-0.7931901242,0.7831332347
-560,-0.4041867607,0.40381196,-0.6691547237,0.673682686,-0.793062077,0.8248649976
-550,-0.3956713508,0.4072729187,-0.6754221161,0.6511524127,-0.7812543504,0.7919369419
-540,-0.3942866488,0.4067969374,-0.6704388707,0.6553391199,-0.7852911091,0.7912302975
-530,-0.4095976322,0.3974593457,-0.6869005756,0.6682706175,-0.7683700272,0.7741773483
-520,-0.4081551262,0.3948798844,-0.6630465854,0.6640568297,-0.7616718621,0.7790638032
-510,-0.4116760862,0.3884776801,-0.6705261631,0.6747392783,-0.7837518427,0.8003828031
-500,-0.4219906674,0.4012364977,-0.673091157,0.6706728489,-0.780462089,0.8050070742
-490,-0.4180243082,0.3810235484,-0.6806993032,0.6754858313,-0.7781596998,0.8149881922
-480,-0.4204044032,0.3891338744,-0.6951877557,0.673487897,-0.7925190267,0.8083340666
-470,-0.4067832171,0.3925407406,-0.678360238,0.6598748005,-0.7710151004,0.7933573445
-460,-0.413242913,0.4046674188,-0.6758810229,0.6632311141,-0.7915863439,0.7865952741
-450,-0.417985445,0.3956873037,-0.6805847254,0.684131527,-0.7775680932,0.7856561849
-440,-0.4085501187,0.4005015587,-0.6879605043,0.6853894608,-0.7815022979,0.7720039455
-430,-0.4019504291,0.3846509019,-0.6904918693,0.6608384378,-0.7664270683,0.7630434639
-420,-0.4136412882,0.3970783864,-0.6877109598,0.6834733128,-0.8089202917,0.7795803186
-410,-0.3958393073,0.380570291,-0.6977579379,0.6603557852,-0.7864372551,0.7825270622
-400,-0.4075955091,0.4004664871,-0.6886604118,0.6799684346,-0.8048534117,0.8037271827
-390,-0.4124960197,0.398771677,-0.6821407749,0.6679079666,-0.8223451991,0.790707389
-380,-0.4159013357,0.390261833,-0.7053246953,0.6552811536,-0.8124597217,0.7836744551
-370,-0.418978582,0.4199892175,-0.7009619271,0.6881411842,-0.8200500123,0.8057816574
-360,-0.4119846099,0.4133529383,-0.6982324643,0.6657286706,-0.8214332987,0.7992756048
-350,-0.4279081933,0.412421812,-0.703798416,0.6764634679,-0.8303388168,0.8133577802
-340,-0.4230877291,0.4033433962,-0.6992443164,0.6845014559,-0.8175869964,0.8191768011
-330,-0.4338549189,0.4133672427,-0.7074540738,0.6908934478,-0.8210306917,0.835243371
-320,-0.4201651265,0.4207995082,-0.7021682761,0.6772284946,-0.8120487201,0.8290371593
-310,-0.4137582878,0.428604022,-0.7084513419,0.6741151288,-0.8041960849,0.8367726509
-300,-0.4171550571,0.420645075,-0.7108570875,0.6629498825,-0.7893017622,0.8282899654
-290,-0.4112744887,0.4155224022,-0.7086603066,0.6717911113,-0.8111733225,0.8276767972
-280,-0.4148525805,0.4186833351,-0.7049143645,0.6629945632,-0.8135123567,0.8182340674
-270,-0.4225894041,0.426116381,-0.7050836147,0.6671306293,-0.8125458926,0.8341904605
-260,-0.426571643,0.4141292381,-0.7159959543,0.6685400291,-0.821232251,0.8339291025
-250,-0.4111369539,0.4054927006,-0.6875130734,0.6578633415,-0.8321942031,0.8025062884
-240,-0.4177999763,0.4070321211,-0.6952585514,0.6487287991,-0.8123191719,0.8020481843
-230,-0.4155154345,0.3997766289,-0.6789665264,0.6459894976,-0.8236620981,0.803962856
-220,-0.4158645579,0.4000063338,-0.6933242557,0.6424124112,-0.8259477637,0.803817093
-210,-0.4154384179,0.3833850612,-0.6689378815,0.6393824707,-0.7919742631,0.7959110086
-200,-0.4081944217,0.3999003797,-0.6713691616,0.6596036151,-0.7795225854,0.8164661696
-190,-0.411898848,0.3839284502,-0.6625870656,0.6490284866,-0.7592736544,0.7869949391
-180,-0.4082762003,0.3774419263,-0.6529825194,0.6585694032,-0.7619311982,0.8073485128
-170,-0.4219428118,0.3888132442,-0.6549778358,0.6558207311,-0.7509461067,0.8085392112
-160,-0.4322156257,0.3919724758,-0.6656939346,0.6641713005,-0.7610894606,0.8078459607
-150,-0.4318288827,0.3850593233,-0.6646488527,0.6605996053,-0.7685198651,0.8096943458
-140,-0.4234982957,0.3676255429,-0.6601653553,0.6467284697,-0.782795467,0.798101096
-130,-0.4408168559,0.3698887577,-0.6674627425,0.658596425,-0.7753702661,0.7991761948
-120,-0.4333765682,0.3696123807,-0.6675059904,0.6439111802,-0.767844093,0.8120196135
-110,-0.4316536868,0.3728116256,-0.6699446094,0.6410826114,-0.7565355933,0.8126982954
-100,-0.4257695705,0.368310218,-0.66857173,0.6363382657,-0.7670294402,0.8071310088
-90,-0.424905268,0.3791406906,-0.6800957225,0.6430426995,-0.7726367074,0.8340490648
-80,-0.4245174948,0.3708502851,-0.6781137507,0.6279660635,-0.7521035629,0.832379051
-70,-0.4291152424,0.3725735881,-0.673398024,0.6399228389,-0.7595689503,0.8179793457
-60,-0.4349215186,0.3634133026,-0.6721837352,0.651112094,-0.7784530459,0.8300865103
-50,-0.4199115445,0.3664078815,-0.6784277495,0.6413447845,-0.7762940187,0.8321263715
-40,-0.432072854,0.388833816,-0.672772558,0.6630011823,-0.7798377353,0.8350915294
-30,-0.4216763941,0.3732370342,-0.662490609,0.6610878488,-0.7773719252,0.8242442071
-20,-0.4256548086,0.3859815855,-0.6731993231,0.6566318231,-0.7933491361,0.8311129486
-10,-0.4267912663,0.3821268759,-0.6628629825,0.6540483553,-0.7636075675,0.808335192
0,-0.4267142485,0.3805384344,-0.649887942,0.6649630447,-0.7568121879,0.7930808318
10,-0.4341312354,0.3877681703,-0.6725030178,0.6629514899,-0.7892877623,0.7975356951
20,-0.4282975633,0.3735431025,-0.6685017317,0.6684940956,-0.7782033331,0.7976884943
30,-0.4362463563,0.3661367035,-0.6794913678,0.6539535586,-0.7835521912,0.803833322
40,-0.445194264,0.3755084024,-0.6980109975,0.6556302412,-0.7837850848,0.8136921243
50,-0.4297886609,0.3718063867,-0.6917131064,0.6806001189,-0.8019344703,0.8190264289
60,-0.4459644223,0.3691827252,-0.6934679933,0.6927183448,-0.7878481054,0.83396565
70,-0.4374386702,0.3829972368,-0.6937346994,0.6836506505,-0.7927151638,0.8180300083
80,-0.4242495308,0.373845979,-0.6799120641,0.680617495,-0.7681252383,0.8151584312
90,-0.4208123374,0.3688900076,-0.6813993785,0.675706148,-0.7704598643,0.7988967033
100,-0.4100484234,0.3691514261,-0.6777781555,0.6746743492,-0.7872953737,0.8161824216
110,-0.4162460745,0.3752006837,-0.67566561,0.6724587005,-0.7903671172,0.834420688
120,-0.4185615116,0.3764255804,-0.6713406074,0.6607673193,-0.7873483317,0.845524118
130,-0.4107665341,0.3789214384,-0.6794260598,0.6580500421,-0.8029949789,0.8486972937
140,-0.4052060639,0.3778113601,-0.6822246382,0.6724595909,-0.7720789518,0.8506428083
150,-0.4127294652,0.3848756792,-0.6807514725,0.6616262047,-0.7813755111,0.8363667359
160,-0.4115252175,0.3855323204,-0.6868788315,0.6749793306,-0.7897164885,0.8356754399
170,-0.416754312,0.3838057989,-0.6839457057,0.681083098,-0.8000043578,0.841702556
180,-0.4028583979,0.3725539467,-0.6784739392,0.6765989318,-0.8008010266,0.833174209
190,-0.4073026489,0.3651685235,-0.6641798639,0.6600130791,-0.7834006896,0.8200847052
200,-0.4114852897,0.368167333,-0.6610281527,0.6591266699,-0.7884610645,0.8364047969
210,-0.4006151839,0.3491219587,-0.658939834,0.6484985113,-0.7752877277,0.8206996167
220,-0.4066127557,0.3537896849,-0.6705954653,0.6700688312,-0.8002207109,0.8319595853
230,-0.4193159588,0.3763832651,-0.6823088359,0.6709406756,-0.7992789142,0.8222595922
240,-0.414672497,0.3672482306,-0.6643521638,0.6601875292,-0.7815111295,0.8331967797
250,-0.4052618726,0.3674159398,-0.6773394612,0.6811132788,-0.7994537463,0.834669595
260,-0.398095558,0.3617066674,-0.6738018727,0.6756234308,-0.7736799776,0.8257319604
270,-0.4000665116,0.3549157437,-0.6796669995,0.664637647,-0.7804381343,0.8147547188
280,-0.3867775136,0.3525377298,-0.6658245787,0.6622138066,-0.7910747328,0.8166331016
290,-0.4033410501,0.3568520573,-0.667290429,0.6706124325,-0.7974723022,0.8107022002
300,-0.3921555253,0.3702968455,-0.6729170714,0.6851169675,-0.7877933425,0.826286416
310,-0.3855306375,0.37046373,-0.6946732352,0.6927062123,-0.7997554136,0.8541047596
320,-0.3873965236,0.3768900146,-0.6810480789,0.6813408815,-0.8317195546,0.8653664072
330,-0.3909424799,0.3867194075,-0.6887376481,0.6888046907,-0.8181059455,0.8777283563
340,-0.3927288661,0.3885161412,-0.6921404488,0.7051899974,-0.8143567808,0.8681494508
350,-0.3854954195,0.3872909328,-0.6887594119,0.6946667766,-0.81242506,0.849781311
360,-0.388133021,0.3865260178,-0.6711407913,0.6760093137,-0.8169712138,0.833742008
370,-0.395485998,0.388707414,-0.6882507602,0.6863379603,-0.8162935586,0.8435924963
380,-0.3956814381,0.389792195,-0.6862015834,0.6911975062,-0.8117273335,0.8481090729
390,-0.391802366,0.3933611027,-0.6922364981,0.6797885594,-0.8159608633,0.8682753288
400,-0.3811804602,0.4000934282,-0.6764551186,0.6718369098,-0.8174013958,0.8594532576
410,-0.3778658874,0.408373371,-0.6804947367,0.6879061206,-0.8209576045,0.8624589564
420,-0.389597844,0.4104920313,-0.6850191407,0.6943576102,-0.8279586565,0.8553181639
430,-0.3951640006,0.4109457444,-0.6968977665,0.7093153848,-0.8216241008,0.8531934724
440,-0.3801306974,0.4123673,-0.7015397211,0.7016887886,-0.8155240528,0.8587657311
450,-0.3810663072,0.4173379194,-0.6895095536,0.7010519529,-0.8259234101,0.8532900007
460,-0.3786769467,0.4131097288,-0.6663741254,0.6989461625,-0.8199993202,0.8359669824
470,-0.4003197573,0.4243928548,-0.6755221582,0.7062423428,-0.8167747301,0.8455791216
480,-0.3881349442,0.422252332,-0.680107719,0.6855708694,-0.8109706763,0.851923566
490,-0.4060560973,0.4131406598,-0.6718177077,0.6969577982,-0.8188190299,0.8366327423
500,-0.4017710281,0.4184115095,-0.6789602561,0.7165619847,-0.8030015866,0.8341239257
510,-0.382741019,0.4196827082,-0.6801558102,0.7089102951,-0.7986196621,0.8317140105
520,-0.3751899834,0.4156289104,-0.6809416746,0.7013652028,-0.8045250389,0.829975008
530,-0.3778879114,0.4273773644,-0.6789946336,0.6969038335,-0.8056147792,0.836831496
540,-0.377502707,0.4336044159,-0.6715157028,0.7128236332,-0.799235278,0.8217267822
550,-0.3830956688,0.4280772627,-0.6793086539,0.7142465582,-0.8156783414,0.8147408175
560,-0.3827837235,0.4301803517,-0.6725215585,0.7097037112,-0.8274898539,0.831298055
570,-0.377162622,0.4291317093,-0.6592973355,0.717955708,-0.8277058222,0.8339810277
580,-0.3739801333,0.4246278364,-0.6749710284,0.7166265167,-0.8177071716,0.8316401484
590,-0.3723532868,0.4432354833,-0.6623244153,0.7010740678,-0.800859485,0.8113761212
600,-0.3662786354,0.4318151848,-0.6622473455,0.6955829541,-0.807860706,0.8168221238
610,-0.3868793482,0.4338085189,-0.6579396017,0.7129441893,-0.791353291,0.8085669993
620,-0.3879313822,0.4229921996,-0.6806377845,0.7163524162,-0.8014981651,0.8191519024
630,-0.3758623131,0.4263246969,-0.6665785611,0.7279324051,-0.8121997508,0.8169168757
640,-0.3842436107,0.4210518414,-0.6640358505,0.7179638069,-0.8120279946,0.8083683715
650,-0.4001805752,0.4307717205,-0.6872995383,0.7103284134,-0.7987529572,0.8147526049
660,-0.4021717753,0.4457634297,-0.7022771432,0.7064639823,-0.798953467,0.8163250719
670,-0.3821272998,0.4298049764,-0.6934551635,0.7053389802,-0.8043659539,0.8184427983
680,-0.3851978531,0.4319256318,-0.6888855844,0.7005028149,-0.8058452744,0.8395817368
690,-0.3796040224,0.4233213007,-0.6964328466,0.6949501206,-0.792799659,0.7895105081
700,-0.3830035115,0.4364165888,-0.6869077517,0.700985525,-0.7955283871,0.8094996707
710,-0.3877559257,0.4315038331,-0.6925420771,0.7078443606,-0.8071690493,0.8183898072
720,-0.3795140117,0.4273535155,-0.6873150878,0.7221900586,-0.8265551972,0.7976649341
730,-0.3684943164,0.4313281428,-0.6792446183,0.7184979302,-0.8059193749,0.8026213224
740,-0.3713966416,0.4282323066,-0.6680211719,0.6800578528,-0.7999155631,0.8142017524
750,-0.3804881203,0.4326546962,-0.6830095944,0.6992846254,-0.7984532282,0.8197704741
760,-0.3753350472,0.4387914116,-0.6810531102,0.6819907845,-0.8071866696,0.8056913691
770,-0.3765964596,0.440867086,-0.6800084963,0.6861526717,-0.8073021901,0.8017152603
780,-0.3910956468,0.4569856568,-0.6729304678,0.7006076908,-0.8241814899,0.8036388323
790,-0.4056675094,0.4496856114,-0.6716393795,0.6999638427,-0.8136410903,0.7952918697
800,-0.4131254942,0.4508635137,-0.6779795175,0.7157922363,-0.8026165538,0.8200943136
810,-0.3947947596,0.4493130156,-0.6671482454,0.7023395782,-0.7839508814,0.7884078675
820,-0.4095315929,0.4510369478,-0.6735029139,0.7132554949,-0.8075974397,0.8011392786
830,-0.4031059018,0.4426374808,-0.6660348914,0.7009217295,-0.7952681162,0.8114733884
840,-0.4043722667,0.4529994954,-0.6595145651,0.7119160055,-0.8014820575,0.8130976893
850,-0.394046189,0.4376094126,-0.6598926096,0.715403749,-0.8081527228,0.8123982779
860,-0.4118010367,0.4436903605,-0.6628854713,0.7207399813,-0.8128448448,0.8285655283
870,-0.3829764882,0.4329178454,-0.6536083619,0.711565258,-0.8064740782,0.8122873961
880,-0.4008602687,0.4485066462,-0.6611418008,0.7240209575,-0.792933827,0.8293366602
890,-0.3816235541,0.4409546552,-0.655957119,0.7203160945,-0.8038661909,0.8323468184
900,-0.3886348273,0.4535603103,-0.677081999,0.7311954116,-0.8049853127,0.8478694022
910,-0.3984262534,0.4455415708,-0.668787439,0.7343005373,-0.8070263712,0.8260194172
920,-0.3726130427,0.430797256,-0.656292819,0.7199509951,-0.7916536767,0.8250290274
930,-0.3732375566,0.4445952327,-0.6506155301,0.7353456113,-0.7956221835,0.8462434485
940,-0.3771200324,0.4304018613,-0.6564998173,0.7202378782,-0.7956755837,0.8334706541
950,-0.366239727,0.4321874351,-0.6648691539,0.7363507466,-0.7921450123,0.8268939495
960,-0.3606727797,0.4393916826,-0.6576363696,0.7229533402,-0.7932794977,0.8511961783
970,-0.3676081183,0.4353377812,-0.6702681881,0.7237909378,-0.8040117508,0.8519887265
980,-0.3640688674,0.437578439,-0.6852032129,0.7286522992,-0.8173248474,0.8537216361
990,-0.3593478218,0.4335682045,-0.6826347111,0.7269988224,-0.7980006678,0.8489564501
1000,-0.367855224,0.4442265621,-0.6914081858,0.7288470987,-0.7886950523,0.8633412063
1010,-0.3704093851,0.4362692736,-0.691322034,0.7261973827,-0.8009269031,0.8431128572
1020,-0.3837288531,0.435440245,-0.6964737216,0.7352268528,-0.7880829198,0.8441632218
1030,-0.3941998544,0.4433601546,-0.700547032,0.7471081331,-0.7867440162,0.8591111748
1040,-0.3909561897,0.4245396642,-0.6841491788,0.7322693485,-0.7785161159,0.8539004744
1050,-0.393900608,0.411214151,-0.6906973283,0.7402893929,-0.8004192476,0.8674311122
1060,-0.3981797034,0.4195492453,-0.6993194521,0.744179867,-0.7880432827,0.851714354
1070,-0.3986347803,0.4219732616,-0.694384774,0.7313825391,-0.7852513931,0.862476124
1080,-0.3967283406,0.4110265869,-0.6729772359,0.7197864033,-0.8021415174,0.861577828
1090,-0.4036901802,0.410857983,-0.6862777464,0.7278515261,-0.81091553,0.8503054165
1100,-0.4052708828,0.4207996992,-0.691648603,0.7180729067,-0.8143885706,0.8506473993
1110,-0.4011018332,0.4159084701,-0.688891166,0.7209924236,-0.8305672137,0.8600104325
1120,-0.4110872909,0.4357446419,-0.6894443871,0.7290834488,-0.8494158604,0.8690953809
1130,-0.4311356079,0.4326031212,-0.6965926479,0.7269962095,-0.8549751147,0.8817204754
1140,-0.4360656992,0.4452810157,-0.693507278,0.7358804682,-0.8433872654,0.8740831695
1150,-0.4412016327,0.4547765812,-0.7030108564,0.736759124,-0.8252803172,0.8562128854
1160,-0.4368212171,0.4507580432,-0.7092103296,0.7364970535,-0.8331904729,0.8622058147
1170,-0.4452649588,0.4484849842,-0.7125577354,0.7432918963,-0.8408129643,0.8856515029
1180,-0.4238275111,0.4368340098,-0.7039641614,0.7249283124,-0.8395450321,0.8843995438
1190,-0.4272001134,0.4353337807,-0.7157535202,0.7313027974,-0.8308796302,0.8984327157
1200,-0.4364202623,0.4396623658,-0.7139311961,0.7351705134,-0.8098724669,0.8746517626
1210,-0.4331850602,0.4407714831,-0.7070932775,0.7285649115,-0.8062364649,0.8683318888
1220,-0.4338281931,0.4440178312,-0.7052349147,0.7125585114,-0.8005245319,0.8745407251
1230,-0.4337717332,0.4413857627,-0.7148856893,0.7315448828,-0.8307120043,0.8430347821
1240,-0.431887959,0.419651988,-0.7028025797,0.7356734187,-0.8211274622,0.8545517428
1250,-0.4336490228,0.4279642552,-0.7008911308,0.7374508628,-0.8198025489,0.8634575513
1260,-0.4446338052,0.4344138312,-0.7233816698,0.7398745102,-0.8224673287,0.8729079571
1270,-0.4503033306,0.4441603885,-0.7115565336,0.7320028055,-0.8080240039,0.874774629
1280,-0.4346142247,0.4466789219,-0.7002095574,0.740405809,-0.8282875721,0.8804875608
1290,-0.4448787061,0.4399028558,-0.7052013487,0.7295922535,-0.8133112425,0.8882772943
1300,-0.4314683496,0.4347897296,-0.695503981,0.7214222545,-0.821197585,0.8614114521
1310,-0.4361898585,0.4409447262,-0.7137035583,0.7254846331,-0.8309586506,0.872095778
1320,-0.4489719278,0.4596877877,-0.7202963987,0.7477907008,-0.8205917526,0.8739134066
1330,-0.4569709319,0.4420622426,-0.7009303985,0.7354866907,-0.7951327296,0.8929115539
1340,-0.4463852517,0.441478263,-0.7067253548,0.7246891579,-0.8083369279,0.8750732707
1350,-0.4619483417,0.4411893599,-0.6993996376,0.7464181191,-0.8184038766,0.871021583
1360,-0.4550297646,0.4420407467,-0.7077799805,0.7363929907,-0.7946759331,0.8599774088
1370,-0.436004882,0.4349132083,-0.7034829685,0.7110139245,-0.7869300428,0.8560755929
1380,-0.4589294543,0.4341414285,-0.7117028678,0.7315684944,-0.7879032826,0.8716592349
1390,-0.4431346714,0.4331670578,-0.7222089308,0.7402983747,-0.8031271974,0.8715090938
1400,-0.4435501151,0.4294789169,-0.721972336,0.7467946318,-0.8177196486,0.8716513662
1410,-0.4432280248,0.4310960137,-0.728712046,0.7581496662,-0.8001280785,0.8707070469
1420,-0.4289662815,0.4134455679,-0.7118813843,0.7434177651,-0.8136750497,0.8898315363
1430,-0.4314367518,0.412082879,-0.704188151,0.7637256853,-0.8015080248,0.8832790108
1440,-0.4253926454,0.4139989751,-0.705782892,0.7613165147,-0.8009852022,0.8856152753
1450,-0.4319876058,0.4165956817,-0.6969344333,0.7338728964,-0.7859872253,0.8702273835
1460,-0.4369571576,0.4241101475,-0.7059255415,0.7462126604,-0.7886656817,0.8775952866
1470,-0.441903137,0.4176802669,-0.6949329958,0.7461222154,-0.8144137423,0.8840895797
1480,-0.4426972797,0.4173159739,-0.6997070381,0.7417641505,-0.7968729482,0.8786500479
1490,-0.4542027654,0.4164734819,-0.7108479305,0.73674887,-0.8131450642,0.8567963795
1500,-0.4666122137,0.4359097358,-0.7244091668,0.7648013353,-0.8381351513,0.8774196781
1510,-0.4696622679,0.4487164116,-0.7309655516,0.7669473749,-0.8187296737,0.8871218797
1520,-0.467644064,0.448693818,-0.7290711613,0.7592405851,-0.8171499762,0.8741357255
1530,-0.4687228986,0.4528003998,-0.7295381493,0.7675073753,-0.8154994354,0.8800866422
1540,-0.4666575104,0.4568838498,-0.7280694488,0.7630749218,-0.8179094169,0.8770549678
1550,-0.4553818401,0.4619927449,-0.7290450727,0.7560873386,-0.7911326363,0.884358167
1560,-0.4604627025,0.457306219,-0.7257419203,0.7599115839,-0.8167623527,0.8822684718
1570,-0.4595627592,0.4590589192,-0.7325808731,0.7494973378,-0.8064773113,0.8707761113
1580,-0.4681147647,0.4583670703,-0.7441755151,0.754044384,-0.8219723786,0.8804558977
1590,-0.4638761134,0.4457932806,-0.7369322875,0.7515307113,-0.8120920565,0.8925745046
1600,-0.4633363031,0.4401651502,-0.7284293413,0.7590490422,-0.8247109014,0.8904951116
1610,-0.4538847232,0.4499354678,-0.734460418,0.76524449,-0.8167722304,0.9003781422
1620,-0.4397612019,0.4286668997,-0.7205857268,0.7528547878,-0.8067719583,0.8864721318
1630,-0.4386672403,0.4352161109,-0.7147588757,0.7449899851,-0.8049444684,0.8815272841
1640,-0.4376679208,0.4336594083,-0.7273346972,0.7491357239,-0.8119027454,0.8636249294
1650,-0.4280133955,0.4167624163,-0.7176532685,0.7350786344,-0.813302676,0.8919192902
1660,-0.4215719086,0.4259904678,-0.7213671269,0.7485410052,-0.8050575825,0.8942415635
1670,-0.4374349139,0.434333573,-0.7210226267,0.7368246067,-0.8076857902,0.8952934301
1680,-0.4366890499,0.4380206592,-0.7272835406,0.7379487912,-0.8097334883,0.8886543344
1690,-0.432678332,0.4441737825,-0.7347287198,0.7518655147,-0.8226699093,0.8547991957
1700,-0.4315369882,0.428847752,-0.7346486615,0.7382492778,-0.8453129239,0.8690897736
1710,-0.4323628194,0.4514167133,-0.728904261,0.7380663928,-0.8169204352,0.8634244745
1720,-0.439462384,0.4492133411,-0.71413354,0.7374351275,-0.8224528783,0.8423070992
1730,-0.4259934105,0.4374955642,-0.7084502375,0.7350298047,-0.8245442499,0.8381519724
1740,-0.4335533347,0.4372507426,-0.7045003651,0.7220553502,-0.8127302579,0.8303960036
1750,-0.430447442,0.4271628035,-0.7000910982,0.706099289,-0.8096297084,0.8612639072
1760,-0.4120229387,0.4322817789,-0.7138595559,0.7291312014,-0.8249517966,0.8677954001
1770,-0.4144601803,0.4494913242,-0.7158807069,0.7331902791,-0.8380744854,0.8677291312
1780,-0.413180935,0.4350648171,-0.703013605,0.7499830993,-0.8328363082,0.8564369265
1790,-0.4159599387,0.4248038764,-0.714396457,0.7246180779,-0.8368097359,0.8602414874
1800,-0.4244855987,0.430283828,-0.723617097,0.7478133416,-0.8334058036,0.8506416333
1810,-0.4361626289,0.4346897517,-0.7158565612,0.7545022097,-0.8200287761,0.8683882706
1820,-0.4259511412,0.4261311554,-0.7106698788,0.7383502969,-0.8192225704,0.869789961
1830,-0.4433593763,0.4330762005,-0.7012241216,0.7363896328,-0.8631587215,0.8781242232
1840,-0.4681697613,0.4582632397,-0.717721475,0.7381601547,-0.839121332,0.8684268795
1850,-0.4425408304,0.4610793283,-0.7179195376,0.7344237431,-0.8526348387,0.8665589599
1860,-0.4494434835,0.4797195969,-0.7344925076,0.7471082336,-0.8534462689,0.8580778268
1870,-0.4831588466,0.4974998859,-0.7609970349,0.7764903733,-0.8651103015,0.8781001372
1880,-0.4647367628,0.491837376,-0.7620162925,0.7540374796,-0.8694335326,0.870252984
1890,-0.4712119607,0.4816001005,-0.7690121188,0.7575075042,-0.8568984487,0.8620692843
1900,-0.4766079942,0.4822045457,-0.7690108641,0.7569250558,-0.8630788113,0.8731522032
1910,-0.4738482104,0.4712027683,-0.7739446777,0.7711424409,-0.8733530174,0.8682509993
1920,-0.4622526541,0.4757992687,-0.7615018628,0.7584339003,-0.8873032177,0.8529512761
1930,-0.465137853,0.4731428405,-0.7633939578,0.7618592171,-0.8711991828,0.8767114144
1940,-0.4707315783,0.4757137634,-0.7704093537,0.7561717332,-0.8742570354,0.8867738384
1950,-0.4614524212,0.4693633564,-0.7453861666,0.7561349305,-0.8515723599,0.8541222912
1960,-0.4520138767,0.47141138,-0.7507285611,0.7571573458,-0.8602757532,0.8600581007
1970,-0.4491014587,0.4726893998,-0.7372520034,0.7637839459,-0.8436435395,0.8469696269
1980,-0.4296669233,0.4559115681,-0.7287345059,0.7334400702,-0.873451526,0.8512945665
1990,-0.4318837299,0.4598998498,-0.7213192009,0.7449222323,-0.8732310103,0.8757121049
2000,-0.4310076824,0.4377635027,-0.6929747473,0.7159720971,-0.880546988,0.8863123041
2010,-0.4335518232,0.4435965903,-0.7110020004,0.7352721133,-0.8708745748,0.8994407396
2020,-0.4409373374,0.4577386297,-0.7246593055,0.75596697,-0.8638299163,0.8990107375
2030,-0.4301770496,0.4511986853,-0.7255856718,0.7426540008,-0.8726592773,0.8873593664
2040,-0.4276393654,0.4619385931,-0.7362048373,0.7271199223,-0.8762602404,0.8811557186
2050,-0.4450200842,0.4772189725,-0.7412971427,0.7417469265,-0.8807155133,0.8699160905
2060,-0.459351212,0.4829814179,-0.772164791,0.7666127829,-0.8806247477,0.9028299125
2070,-0.447574336,0.4861526702,-0.7655814758,0.770867307,-0.8756557494,0.9057577547
2080,-0.4296414184,0.4582448669,-0.7509321864,0.7646177805,-0.887554803,0.8878545471
2090,-0.4356853769,0.4591757747,-0.7527932604,0.7814579411,-0.8839492331,0.8858084277
2100,-0.4196239069,0.4553077726,-0.7282819981,0.7629270985,-0.8725729422,0.8845949364
2110,-0.4145274615,0.4445426048,-0.7348348737,0.7570471368,-0.8548308833,0.8762206896
2120,-0.3754816306,0.4260598478,-0.7103769311,0.7277331333,-0.822184059,0.8578431479
2130,-0.3657983416,0.4267397847,-0.6863189681,0.6944581162,-0.8395555492,0.8142918105
2140,-0.4027131494,0.4419478723,-0.6917711186,0.7178342048,-0.8376596079,0.866509451
2150,-0.4080621721,0.4534557091,-0.700762008,0.7354912725,-0.8351865414,0.8701803725
2160,-0.367010036,0.4313050759,-0.6995923051,0.7014928036,-0.8089452903,0.8620749203
2170,-0.3751379613,0.4406178696,-0.6894399809,0.6974615881,-0.8091067356,0.8620942442
2180,-0.3879587377,0.4425728344,-0.6749118494,0.699898221,-0.8561014885,0.8666265618
2190,-0.4034126382,0.4518501531,-0.6819553653,0.7004979553,-0.8469947475,0.8685427447
2200,-0.412855011,0.4564625582,-0.6837145146,0.6930870361,-0.8425701444,0.8458464418
2210,-0.4259359649,0.4543071702,-0.706214749,0.7064290257,-0.8558865685,0.837052671
2220,-0.4294914399,0.4642605485,-0.690027758,0.7164442019,-0.8499982782,0.8296082426
2230,-0.4414806073,0.4562733011,-0.7092739634,0.7068638401,-0.8443308328,0.8225610929
2240,-0.4494810227,0.4626026698,-0.7004466104,0.7020649621,-0.8373963861,0.8507875191
2250,-0.4668439427,0.4657416152,-0.7080485635,0.728670325,-0.8384367868,0.8386206349
2260,-0.4848599494,0.4765151204,-0.7462924515,0.7424430856,-0.8509576862,0.8742777113
2270,-0.4571482777,0.4615276473,-0.7408785234,0.7389848644,-0.8211382559,0.8645800629
2280,-0.4477620768,0.4560098051,-0.7341634048,0.7322930155,-0.838370031,0.8760084348
2290,-0.4571240502,0.4575342441,-0.7323885495,0.7391923514,-0.8445491612,0.8839439842
2300,-0.4403343603,0.459495055,-0.7366541914,0.7354735459,-0.8396669245,0.8862987038
2310,-0.4360442081,0.4730137381,-0.7306062704,0.7419046173,-0.8373477967,0.8733004839
2320,-0.4346130034,0.4591893714,-0.7279100418,0.7320456534,-0.8161939441,0.8680383842
2330,-0.439844926,0.4477904705,-0.7201240149,0.7218453636,-0.8226086835,0.8498428239
2340,-0.4335411286,0.4347115567,-0.7228699046,0.7324856224,-0.816015034,0.860441248
2350,-0.4294791211,0.4478100825,-0.7235552967,0.7288823459,-0.8240849691,0.8396570836
2360,-0.4317486051,0.433220539,-0.7309278394,0.7270769826,-0.8387172211,0.870807168
2370,-0.4235886903,0.4281478467,-0.7221919133,0.7153586663,-0.7963902371,0.8301230475
2380,-0.4310578898,0.4297307966,-0.7009151657,0.7041346815,-0.8357615259,0.8275784821
2390,-0.4459203031,0.4299282741,-0.7329844715,0.7180103488,-0.8361168304,0.8376462584
2400,-0.4519659391,0.4251949643,-0.735102377,0.7565320068,-0.8616842578,0.8235062601
2410,-0.4463907134,0.4087891296,-0.7493956766,0.7336975198,-0.8522951852,0.8401739532
2420,-0.4342394542,0.4143121861,-0.7350374512,0.7121649137,-0.8206741671,0.8389568945
2430,-0.450261392,0.4096429917,-0.7319500209,0.734629255,-0.837950202,0.8188042947
2440,-0.448671658,0.4274862896,-0.7206543673,0.7304422241,-0.8778288295,0.8451548388
2450,-0.4705645313,0.4643279846,-0.7668576409,0.7466578222,-0.8762709958,0.8722675452
2460,-0.4598991579,0.4429585841,-0.7583718056,0.7187260388,-0.8623853827,0.8562618292
2470,-0.4757788512,0.4565584621,-0.743690386,0.7392936657,-0.8350658525,0.8859820737
2480,-0.4731134613,0.4677731504,-0.7571667624,0.7448373756,-0.8616600506,0.8916873617
2490,-0.4904436974,0.4690540481,-0.7601274528,0.7516487266,-0.8758172167,0.9025112825
2500,-0.4784130822,0.4715984391,-0.7605523395,0.7595745661,-0.8677380481,0.8956574169
2510,-0.4710774922,0.4769600936,-0.7681693417,0.7631455879,-0.8795896269,0.8738256636
2520,-0.4297931339,0.4555954439,-0.7307742459,0.7376680421,-0.8417503867,0.8717451521
2530,-0.4434052875,0.4564482185,-0.7345869174,0.7481699264,-0.8562269893,0.9019633072
2540,-0.4369885863,0.4479747906,-0.7351959789,0.7436692383,-0.847262638,0.8722776642
2550,-0.4258216608,0.4328620331,-0.7408581896,0.713852412,-0.8251174505,0.8464228434
2560,-0.4412400539,0.4516574108,-0.758197472,0.7347508189,-0.8564043248,0.8600400478
2570,-0.4732766486,0.4794832601,-0.7685882789,0.7327508428,-0.8864580099,0.8766869274
2580,-0.5130146117,0.4829683963,-0.7796465381,0.7558874992,-0.8657494174,0.8880881902
2590,-0.5260592511,0.4884010868,-0.7755212355,0.7543135253,-0.8640348134,0.8835669084
2600,-0.4958906116,0.4656882594,-0.770054235,0.7483779977,-0.8397939713,0.8699031603
2610,-0.4895300403,0.4679912622,-0.7559520646,0.7456190954,-0.8424591789,0.8615139833
2620,-0.4939539208,0.4623250896,-0.7394187917,0.7404519407,-0.8502496877,0.8508810171
2630,-0.4781298368,0.4442906492,-0.7448301507,0.7430164784,-0.8452227233,0.8470839684
2640,-0.4962113095,0.4577828154,-0.7505553772,0.761519797,-0.858595007,0.855140693
2650,-0.4707260319,0.4545588055,-0.7419267595,0.7383980365,-0.8343832517,0.8557993177
2660,-0.4626441992,0.4500765137,-0.7394380862,0.7511028881,-0.8499015139,0.8586885464
2670,-0.4800386688,0.4583789829,-0.7496588446,0.7389084376,-0.8560807296,0.8630161392
2680,-0.4658949946,0.4620924326,-0.7529456977,0.7389611454,-0.8600116232,0.8564588509
2690,-0.4376047974,0.4537434584,-0.7408721719,0.741830181,-0.8618099419,0.8544795269
2700,-0.4158563767,0.4532437052,-0.7556497541,0.7457454331,-0.8545207845,0.868918636
2710,-0.4192078351,0.4738207492,-0.7672432901,0.7507501044,-0.8615891612,0.8920934001
2720,-0.4271217369,0.4627713532,-0.7494235317,0.7420182571,-0.8451617714,0.8696761119
2730,-0.4300919901,0.4359271229,-0.7426446556,0.7206270634,-0.8143493748,0.8182932518
2740,-0.4224150502,0.4441385974,-0.7281785582,0.707693041,-0.8113431307,0.8207377878
2750,-0.4337150028,0.455890547,-0.7177784057,0.710626412,-0.8296087856,0.8701714722
2760,-0.4495902381,0.4546958673,-0.7532958823,0.7572084892,-0.8503056659,0.8649601242
2770,-0.434124153,0.4439304234,-0.7345077007,0.7342521518,-0.8448906724,0.8632742594
2780,-0.4332520181,0.4541438495,-0.7306008146,0.7555856922,-0.8424867553,0.8979796811
2790,-0.427377909,0.4383383567,-0.7435402873,0.730346596,-0.844924503,0.8945052192
2800,-0.4449499906,0.441751952,-0.7489729752,0.7494825585,-0.8534300243,0.8713201842
2810,-0.4380669451,0.4423543554,-0.75912632,0.7559196043,-0.8389001472,0.8686003669
2820,-0.4555307662,0.4400052681,-0.7274775973,0.7326609463,-0.8495244927,0.8422473589
2830,-0.4426407434,0.4662954271,-0.7592730524,0.7641784756,-0.8579938485,0.8624714944
2840,-0.4723190065,0.4930582052,-0.7679781324,0.7686670975,-0.8629480886,0.875375129
2850,-0.5044875854,0.4961026588,-0.7634131116,0.7601249645,-0.872583466,0.8497711923
2860,-0.5232759234,0.5017957161,-0.7989463767,0.7985686044,-0.8924891085,0.8668171163
2870,-0.5207237086,0.5155308625,-0.7896743504,0.7880031896,-0.9119226168,0.8933813397
2880,-0.4795210743,0.4681363376,-0.7680119995,0.7479657379,-0.8778357102,0.865540478
2890,-0.4901633395,0.4887617632,-0.7824052177,0.7660339037,-0.8830686528,0.8760302308
2900,-0.4275326023,0.4112625194,-0.7122108884,0.6889596506,-0.8615091856,0.8325418597
2910,-0.4032917219,0.4043494701,-0.6924921997,0.686188645,-0.8597886325,0.8277666117
2920,-0.3754556376,0.3527293561,-0.6647571128,0.6482386039,-0.813221496,0.8131585821
2930,-0.3796484209,0.3742782726,-0.6900095552,0.6464202615,-0.8172681128,0.7875765755
2940,-0.3723864403,0.3620766499,-0.6418963787,0.6360010555,-0.7741231424,0.8283759679
2950,-0.3652153836,0.3626057058,-0.6335505079,0.6601012981,-0.777998096,0.8320065366
2960,-0.4110582598,0.3724446171,-0.6666608594,0.6874614208,-0.8508707049,0.8415443566
2970,-0.4190405889,0.3873901575,-0.7071130538,0.6832839212,-0.854844667,0.8491468669
2980,-0.4233738003,0.3986810174,-0.748327549,0.6996282682,-0.8381881504,0.8229445721
2990,-0.4050064917,0.396879721,-0.7100564181,0.7061879821,-0.8324932874,0.8380680541
3000,-0.3778352283,0.3496093633,-0.6562351186,0.6556754906,-0.8209581727,0.8070876407
3010,-0.3926537503,0.3733818811,-0.6489397056,0.6609407387,-0.7979885452,0.8200053382
3020,-0.4121327864,0.3800022183,-0.6962035228,0.6770766545,-0.8099762036,0.8240468775
3030,-0.3948874373,0.3499619551,-0.6483452128,0.6478630973,-0.7857275437,0.8193038644
3040,-0.3613764961,0.3468215308,-0.6269286712,0.6315196787,-0.7951399482,0.8224978743
3050,-0.4203012749,0.4003759842,-0.6829214515,0.6663625306,-0.8563602386,0.8642438304
3060,-0.4357226326,0.398043833,-0.688254392,0.6812154627,-0.8284791447,0.8186096883
3070,-0.3875426096,0.3627914134,-0.6588047414,0.6486925008,-0.8056677219,0.7790645799
3080,-0.4093281925,0.3705781332,-0.6915387281,0.6970363695,-0.8355145072,0.8043028094
3090,-0.4028049378,0.3768983418,-0.6631599119,0.6993965411,-0.822131619,0.82264812
3100,-0.4295685493,0.4142282627,-0.7075135296,0.7019266517,-0.8629341298,0.8728230864
3110,-0.4099964946,0.4239098606,-0.7096097978,0.6959800169,-0.8532416049,0.8359653077
3120,-0.4113334986,0.4208058983,-0.6986058435,0.7266112968,-0.8437992362,0.8352103965
3130,-0.4240787185,0.436258823,-0.7233812123,0.7402600941,-0.8680573905,0.8714915131
3140,-0.3878303501,0.4055057267,-0.7297230341,0.7358179253,-0.8236663853,0.8642910132
3150,-0.4041085153,0.4432112086,-0.7417194788,0.7294143325,-0.8615582894,0.8456882393
3160,-0.4175589495,0.4058037119,-0.713281196,0.7514281448,-0.864683342,0.8791403224
3170,-0.4242565689,0.4136126445,-0.7060268054,0.7383106209,-0.8620257773,0.8776780643
3180,-0.4286806996,0.3953386374,-0.6720534576,0.7342217972,-0.8389571816,0.8369601714
3190,-0.440210226,0.4229466733,-0.7240639404,0.7372366048,-0.8240589,0.8480706664
3200,-0.4320792126,0.4191252444,-0.7041745998,0.7276130618,-0.8377355303,0.85935678
3210,-0.43288074,0.4229743232,-0.7244461939,0.7380758658,-0.8334766896,0.8600254178
3220,-0.4096283544,0.3784141674,-0.6933530465,0.6704078404,-0.8446269787,0.8166143012
3230,-0.4284528227,0.4108058746,-0.7422142831,0.7145888199,-0.8637510583,0.8506164022
3240,-0.3411639827,0.3680234067,-0.627115993,0.6784023299,-0.7961403442,0.7949107902
3250,-0.3731124146,0.4041136956,-0.6433131262,0.7297606563,-0.7967957925,0.8077755674
3260,-0.342249356,0.3489336269,-0.5842962754,0.6315313249,-0.7789281061,0.8060389129
3270,-0.3762657876,0.3631495252,-0.6469983795,0.648792875,-0.7754502384,0.8145583368
3280,-0.3816577131,0.4121412321,-0.7314666575,0.6805710927,-0.8337997521,0.8411149521
3290,-0.4066754335,0.4341914222,-0.6971212322,0.7230418674,-0.8295780477,0.839557737
3300,-0.4321117376,0.4462743564,-0.7531083306,0.7593185603,-0.8789887087,0.876752927
3310,-0.5403205188,0.5158096061,-0.8517569691,0.8455628889,-0.9482083045,0.9566451351


==> database.csv <==
mjd-xrt,f2-10,up-err-f2-10,low-err-f2-10,f0.3-10,up-err-f0.3-10,low-err-f0.3-10,Xrt-index,Xrt-index-err,mjd-uvot-vv,f-vv,sym-err-vv,mjd-uvot-bb,f-bb,sym-err-bb,mjd-uvot-m2,f-m2,sym-err-m2,mjd-uvot-uu,f-uu,sym-err-uu,mjd-uvot-w1,f-w1,sym-err-w1,mjd-uvot-w2,f-w2,sym-err-w2,mjd-tuorla,f-rband,sym-err-rband,mjd-ovro,f-ovro,sym-err-ovro,mjd-metsa,f-metsa,sym-err-metsa
57224.993047,1.4E-012,1.464E-013,1.176E-013,5.27E-012,1.87E-013,2.23000000000001E-013,2.66115,0.0626,57224.96,2.917,0.107,57224.955,2.484,0.062,57224.971,1.056,0.01,57224.954,1.986,0.046,57224.953,1.175,0.027,57224.958,0.896,0.016,57227.2196999998,0.00557,0.0000821,57220.4645718,0.2484856041,0.003563601,57227.08333,0.2515,0.0579
57225.990466,5.79E-012,3.46300000000001E-013,3.527E-013,1.71E-011,4.98000000000001E-013,5.31999999999998E-013,2.45524,0.0458,57225.027,2.886,0.107,57225.022,2.517,0.062,57225.032,1.042,0.014,57225.021,2.153,0.048,57225.02,1.216,0.028,57225.024,0.896,0.016,57228.219,0.00554,0.0000816,57227.4113426,0.2514021066,0.0046673493,,,
57226.469559,2.26E-012,2.304E-013,2.026E-013,8.13E-012,2.72E-013,3.25000000000001E-013,2.62687,0.059,57225.957,3.325,0.115,57225.952,2.996,0.068,57225.968,1.202,0.01,57225.951,2.315,0.05,57225.95,1.259,0.029,57225.955,1.046,0.018,57229.2147499998,0.00457,0.0000715,,,,,,
57228.445249,3.78E-012,2.922E-013,2.568E-013,1.28E-011,4.09E-013,3.11000000000002E-013,2.57679,0.0482,57226.025,3.362,0.115,57226.02,2.82,0.066,57226.029,1.151,0.016,57226.019,2.246,0.049,57226.017,1.349,0.03,57226.022,1.011,0.017,57230.2097800002,0.00446,0.0000698,,,,,,
57229.391183,1.1E-012,1.879E-013,1.919E-013,3.99E-012,2.438E-013,2.08200000000001E-013,2.63364,0.0943,57226.567,2.982,0.085,57226.559,2.465,0.048,57226.036,1.153,0.02,57226.558,1.94,0.035,57226.555,1.142,0.021,57226.563,0.843,0.012,57231.2209600001,0.00453,0.0000709,,,,,,
57230.356867,3.87E-013,1.2493E-013,9.657E-014,1.42E-012,1.717E-013,1.583E-013,2.64222,0.181004,57228.418,3.361,0.115,57228.413,2.992,0.069,57226.106,1.167,0.016,57228.412,2.279,0.05,57228.411,1.312,0.029,57228.415,1.022,0.017,57232.2139599998,0.00435,0.0000681,,,,,,
57231.588875,8.35E-013,6.4445E-013,3.3445E-013,1.81E-012,5.746E-013,2.984E-013,2.14462,0.31841,57229.094,2.997,0.096,57228.48,2.902,0.067,57226.57,1.003,0.02,57228.479,2.346,0.05,57228.478,1.4,0.03,57228.482,1.095,0.028,57233.2234200002,0.00392,0.0000649,,,,,,
57235.868032,3.31E-012,5.953E-013,4.757E-013,1.01E-011,8.85E-013,5.81E-013,2.48496,0.0989,57230.691,2.696,0.098,57229.088,2.41,0.053,57226.903,0.987,0.015,57229.087,1.957,0.04,57229.085,1.115,0.024,57229.091,0.789,0.013,,,,,,,,,
,,,,,,,,,57235.873,3.718,0.099,57230.685,2.319,0.056,57228.429,1.21,0.01,57230.684,1.859,0.041,57230.683,1.08,0.025,57229.165,0.816,0.011,,,,,,,,,
,,,,,,,,,,,,57231.625,2.178,0.045,57229.097,0.923,0.021,57231.623,1.69,0.032,57231.557,0.96,0.011,57229.363,0.778,0.012,,,,,,,,,
,,,,,,,,,,,,57235.866,3.214,0.058,57230.026,0.896,0.012,57235.864,2.604,0.044,57231.62,0.936,0.019,57229.697,0.711,0.01,,,,,,,,,
,,,,,,,,,,,,,,,57230.693,0.893,0.022,,,,57235.862,1.562,0.026,57230.688,0.777,0.014,,,,,,,,,
,,,,,,,,,,,,,,,57235.875,1.377,0.025,,,,,,,57231.626,0.686,0.021,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,57235.869,1.176,0.015,,,,,,,,,


==> database2.csv <==
mjd-xrt,f2-10,up-err-f2-10,low-err-f2-10,f0.3-10,up-err-f0.3-10,low-err-f0.3-10,Xrt-index,Xrt-index-err
57224.993047,1.4E-012,1.464E-013,1.176E-013,5.27E-012,1.87E-013,2.23000000000001E-013,2.66115,0.0626
57225.990466,5.79E-012,3.46300000000001E-013,3.527E-013,1.71E-011,4.98000000000001E-013,5.31999999999998E-013,2.45524,0.0458
57226.469559,2.26E-012,2.304E-013,2.026E-013,8.13E-012,2.72E-013,3.25000000000001E-013,2.62687,0.059
57228.445249,3.78E-012,2.922E-013,2.568E-013,1.28E-011,4.09E-013,3.11000000000002E-013,2.57679,0.0482
57229.391183,1.1E-012,1.879E-013,1.919E-013,3.99E-012,2.438E-013,2.08200000000001E-013,2.63364,0.0943
57230.356867,3.87E-013,1.2493E-013,9.657E-014,1.42E-012,1.717E-013,1.583E-013,2.64222,0.181004
57235.868032,3.31E-012,5.953E-013,4.757E-013,1.01E-011,8.85E-013,5.81E-013,2.48496,0.0989


==> fdist.csv <==
8.64E-13,1.29E-11,2.29E-12,5.46E-13,-12.06,-10.89,-11.64,-12.26
9.70E-13,2.80E-12,3.21E-13,3.19E-13,-12.01,-11.55,-12.49,-12.50
1.50E-12,1.64E-11,2.74E-12,6.30E-13,-11.82,-10.78,-11.56,-12.20
7.75E-12,2.58E-11,6.80E-12,3.60E-13,-11.11,-10.59,-11.17,-12.44
7.22E-13,1.94E-11,2.07E-12,2.24E-12,-12.14,-10.71,-11.68,-11.65
2.05E-12,9.16E-12,1.59E-12,5.26E-13,-11.69,-11.04,-11.80,-12.28
1.95E-12,3.00E-11,5.35E-12,1.73E-13,-11.71,-10.52,-11.27,-12.76
9.60E-13,7.50E-10,3.22E-11,1.15E-12,-12.02,-9.12,-10.49,-11.94
2.05E-12,2.77E-12,1.33E-12,6.08E-13,-11.69,-11.56,-11.88,-12.22
8.43E-13,1.73E-11,4.72E-12,1.66E-13,-12.07,-10.76,-11.33,-12.78
1.43E-11,2.35E-11,7.61E-12,2.23E-12,-10.84,-10.63,-11.12,-11.65
1.39E-12,6.94E-12,1.68E-12,1.42E-11,-11.86,-11.16,-11.77,-10.85
3.83E-12,2.55E-10,1.56E-12,5.04E-13,-11.42,-9.59,-11.81,-12.30
1.48E-12,6.18E-11,3.70E-12,2.67E-13,-11.83,-10.21,-11.43,-12.57
2.69E-12,3.15E-10,1.85E-11,3.98E-13,-11.57,-9.50,-10.73,-12.40
2.44E-12,4.53E-12,1.12E-12,3.10E-13,-11.61,-11.34,-11.95,-12.51
8.70E-13,1.63E-10,7.93E-12,5.64E-12,-12.06,-9.79,-11.10,-11.25
1.69E-12,5.34E-12,2.97E-12,1.39E-13,-11.77,-11.27,-11.53,-12.86
7.63E-12,6.28E-10,1.09E-11,4.29E-13,-11.12,-9.20,-10.96,-12.37
9.83E-13,1.21E-10,2.14E-12,8.75E-13,-12.01,-9.92,-11.67,-12.06
2.78E-12,4.61E-11,1.79E-12,2.58E-13,-11.56,-10.34,-11.75,-12.59
1.87E-11,,,2.33E-12,-10.73,,,-11.63
7.02E-13,,,2.04E-12,-12.15,,,-11.69
1.06E-12,,,3.17E-13,-11.97,,,-12.50
3.46E-12,,,1.46E-13,-11.46,,,-12.84
1.42E-12,,,5.22E-13,-11.85,,,-12.28
1.28E-12,,,1.05E-12,-11.89,,,-11.98
1.10E-12,,,1.06E-12,-11.96,,,-11.97
6.63E-12,,,6.63E-13,-11.18,,,-12.18
6.95E-12,,,2.21E-13,-11.16,,,-12.66
1.83E-12,,,1.90E-12,-11.74,,,-11.72
1.68E-12,,,1.44E-12,-11.78,,,-11.84
,,,5.42E-12,,,,-11.27
,,,4.09E-13,,,,-12.39
,,,3.68E-13,,,,-12.43
,,,5.15E-13,,,,-12.29
,,,1.26E-12,,,,-11.90
,,,7.90E-13,,,,-12.10
,,,5.75E-12,,,,-11.24
,,,2.44E-12,,,,-11.61
,,,7.56E-13,,,,-12.12
,,,7.79E-13,,,,-12.11
,,,1.45E-12,,,,-11.84
,,,1.13E-12,,,,-11.95
,,,1.48E-12,,,,-11.83
,,,1.67E-12,,,,-11.78
,,,2.40E-12,,,,-11.62
,,,6.97E-14,,,,-13.16
,,,3.16E-13,,,,-12.50
,,,2.27E-13,,,,-12.64
,,,3.44E-13,,,,-12.46
,,,3.21E-12,,,,-11.49
,,,1.63E-12,,,,-11.79
,,,2.73E-12,,,,-11.56
,,,8.66E-13,,,,-12.06
,,,2.31E-13,,,,-12.64
,,,3.81E-13,,,,-12.42
,,,8.61E-13,,,,-12.07
,,,4.29E-13,,,,-12.37
,,,3.76E-13,,,,-12.42
,,,5.22E-13,,,,-12.28
,,,1.45E-13,,,,-12.84
,,,1.63E-13,,,,-12.79
,,,7.80E-13,,,,-12.11
,,,4.60E-13,,,,-12.34
,,,2.39E-13,,,,-12.62
,,,3.48E-13,,,,-12.46
,,,3.66E-13,,,,-12.44
,,,3.76E-13,,,,-12.42
,,,1.42E-13,,,,-12.85
,,,5.71E-13,,,,-12.24
,,,1.67E-13,,,,-12.78
,,,3.47E-13,,,,-12.46
,,,1.79E-13,,,,-12.75
,,,2.68E-13,,,,-12.57
,,,1.51E-13,,,,-12.82
,,,2.20E-13,,,,-12.66
,,,1.05E-12,,,,-11.98
,,,3.05E-12,,,,-11.52
,,,1.58E-12,,,,-11.80
,,,7.43E-13,,,,-12.13
,,,7.17E-13,,,,-12.14
,,,1.21E-13,,,,-12.92
,,,1.12E-12,,,,-11.95
,,,1.51E-13,,,,-12.82
,,,6.93E-13,,,,-12.16
,,,4.60E-13,,,,-12.34
,,,5.03E-13,,,,-12.30
,,,3.53E-13,,,,-12.45
,,,1.39E-13,,,,-12.86
,,,2.28E-13,,,,-12.64
,,,2.40E-12,,,,-11.62
,,,3.18E-13,,,,-12.50
,,,1.40E-12,,,,-11.85
,,,3.42E-13,,,,-12.47
,,,3.79E-13,,,,-12.42
,,,3.75E-13,,,,-12.43
,,,4.74E-13,,,,-12.32
,,,6.61E-13,,,,-12.18
,,,1.99E-13,,,,-12.70
,,,1.89E-13,,,,-12.72
,,,1.14E-13,,,,-12.94
,,,2.79E-13,,,,-12.55
,,,1.78E-13,,,,-12.75
,,,2.50E-12,,,,-11.60
,,,7.18E-12,,,,-11.14
,,,2.10E-12,,,,-11.68
,,,4.90E-13,,,,-12.31
,,,1.34E-12,,,,-11.87
,,,1.72E-13,,,,-12.76
,,,1.79E-13,,,,-12.75
,,,1.76E-13,,,,-12.76
,,,1.52E-13,,,,-12.82
,,,3.67E-13,,,,-12.44
,,,3.04E-13,,,,-12.52
,,,1.21E-12,,,,-11.92
,,,2.65E-13,,,,-12.58
,,,1.60E-13,,,,-12.80
,,,1.10E-12,,,,-11.96
,,,6.52E-13,,,,-12.19
,,,1.57E-12,,,,-11.80
,,,1.88E-13,,,,-12.73
,,,4.33E-13,,,,-12.36
,,,4.79E-13,,,,-12.32
,,,1.23E-13,,,,-12.91
,,,2.84E-13,,,,-12.55
,,,6.81E-13,,,,-12.17
,,,4.37E-13,,,,-12.36
,,,2.61E-13,,,,-12.58
,,,1.57E-12,,,,-11.80
,,,2.55E-13,,,,-12.59
,,,4.69E-13,,,,-12.33
,,,3.39E-13,,,,-12.47
,,,2.19E-13,,,,-12.66
,,,3.22E-13,,,,-12.49
,,,3.17E-13,,,,-12.50
,,,1.22E-13,,,,-12.91
,,,2.82E-13,,,,-12.55
,,,1.39E-13,,,,-12.86
,,,9.81E-13,,,,-12.01
,,,2.65E-13,,,,-12.58
,,,4.29E-13,,,,-12.37
,,,9.00E-13,,,,-12.05
,,,8.14E-13,,,,-12.09
,,,4.43E-13,,,,-12.35
,,,1.05E-12,,,,-11.98
,,,3.53E-13,,,,-12.45
,,,8.79E-12,,,,-11.06
,,,2.56E-12,,,,-11.59
,,,4.49E-13,,,,-12.35
,,,2.26E-12,,,,-11.65
,,,1.04E-12,,,,-11.98
,,,1.97E-13,,,,-12.71
,,,3.95E-12,,,,-11.40
,,,1.20E-12,,,,-11.92
,,,6.50E-13,,,,-12.19
,,,3.75E-12,,,,-11.43
,,,1.60E-12,,,,-11.80
,,,7.45E-13,,,,-12.13
,,,9.48E-13,,,,-12.02
,,,2.27E-13,,,,-12.64
,,,4.62E-13,,,,-12.34
,,,1.42E-13,,,,-12.85
,,,3.92E-13,,,,-12.41
,,,5.00E-13,,,,-12.30
,,,7.75E-13,,,,-12.11
,,,1.74E-13,,,,-12.76
,,,2.72E-13,,,,-12.57
,,,3.53E-13,,,,-12.45
,,,2.62E-13,,,,-12.58
,,,1.35E-13,,,,-12.87
,,,7.94E-13,,,,-12.10
,,,1.73E-13,,,,-12.76
,,,5.36E-12,,,,-11.27
,,,1.93E-12,,,,-11.72
,,,1.13E-12,,,,-11.95
,,,1.03E-12,,,,-11.99
,,,3.80E-13,,,,-12.42
,,,2.83E-13,,,,-12.55
,,,2.73E-13,,,,-12.56
,,,2.36E-12,,,,-11.63
,,,1.12E-13,,,,-12.95


==> fermi2.csv <==
T_ini,T_err,E_ini,TS,flux,Err_Flux,Index,Err_Index,UL,E_ini2,TS2,flux2,Err_flux2,Index2,Err_Index2,UL2
57220.5,0.5,100,15.9304635873,0.000000116,7.46E-008,1.9342524821,0.382510921,,1000,15.2238067794,1.95E-008,1.39E-008,-3.9688905358,2.056393343,0.000000805
57221.5,0.5,100,21.6034155581,0.000000127,0.000000093,1.7267384883,0.375371785,,1000,21.8953218821,3.18E-008,1.84E-008,-1.8109468829,0.5304468621,0
57222.5,0.5,100,10.0335864893,0.000000292,,,,UL,1000,7.3961030051,9.07E-009,9.15E-009,-1.7772674642,0.9279643311,0.000000532
57223.5,0.5,100,54.7901557455,0.000000187,7.99E-008,1.6706769803,0.2157350537,,1000,44.7091504264,3.47E-008,1.74E-008,-1.5319815654,0.3772702822,0
57224.5,0.5,100,29.7492590208,0.000000198,9.39E-008,2.0122223113,0.3101635383,,1000,9.5226444991,8.48E-009,8.52E-009,-1.2863059944,0.6539806282,0.000000518
57225.5,0.5,100,33.4627410567,9.78E-008,5.45E-008,1.5427911186,0.2631490153,,1000,36.7769181282,4.09E-008,1.85E-008,-2.1185864882,0.5457520245,0
57226.5,0.5,100,20.3183121686,0.000000222,0.000000108,2.0584910689,0.3171814545,,1000,15.5015990648,2.44E-008,1.62E-008,-2.1636452963,0.7620811875,0.00000096
57227.5,0.5,100,47.0887587152,0.000000228,9.09E-008,1.754669727,0.2249359659,,1000,41.9730386954,4.96E-008,2.17E-008,-1.891351761,0.4170790389,0
57228.5,0.5,100,39.1017238785,0.000000251,9.61E-008,1.8850870879,0.2284655748,,1000,20.213734831,0.000000029,1.68E-008,-1.9356851494,0.5831344017,0
57229.5,0.5,100,4.0201733325,0.000000182,,,,UL,1000,0,1.15E-014,1.36E-011,-4.9993554329,20.6851331325,0.00000019
57230.5,0.5,100,0.5747219743,0.000000182,,,,UL,1000,0,1.01E-015,5.15E-013,-4.9983489883,126.71741927,0.000000237
57231.5,0.5,100,7.0433593717,0.000000166,,,,UL,1000,0,5.82E-013,4.7E-010,-3.8861508602,698.291940538,0.000000176
57232.5,0.5,100,0,0.000000059,,,,UL,1000,0,9.57E-015,1.31E-011,-4.9919974463,79.4530014202,0.000000173
57233.5,0.5,100,10.0989975086,0.000000173,,,,UL,1000,10.5547795205,1.06E-008,1.07E-008,-1.5025536135,0.7679026416,0.000000641
57234.5,0.5,100,12.4051810046,0.000000243,,,,UL,1000,7.4728344753,0.000000017,1.28E-008,-2.0873100744,0.824313569,0.00000074
57235.5,0.5,100,21.2688189931,0.000000285,0.000000115,2.477627702,0.3694635352,,1000,0,3E-013,7.08E-011,-3.3654700333,51.9331317599,0.000000182
57236.5,0.5,100,23.384002991,5.92E-008,6.11E-008,1.5097329502,0.4183516381,,1000,24.2151110701,1.61E-008,1.14E-008,-1.3436570135,0.4706946368,0.000000693
57237.5,0.5,100,14.0499401704,0.000000138,0.000000102,1.9761087921,0.4210054123,,1000,11.1540683136,1.62E-008,1.25E-008,-2.0624538254,0.8695232521,0.00000072
57238.5,0.5,100,10.3125572102,0.000000409,,,,UL,1000,4.1772474774,8.25E-009,8.71E-009,-1.9431043541,1.1249114404,0.0000005
57239.5,0.5,100,9.4403539655,0.00000033,,,,UL,1000,1.4188688765,6.6E-009,8.45E-009,-4.999896544,0.033495265,0.0000004


==> fermi_bow.csv <==
1.09E-01,9.31E-07,3.57E-07,1.1121965271398E-11,4.26870701987948E-12,6.85325825151855E-12,1.53906722912775E-11
1.30E-01,6.84E-07,2.49E-07,1.14912830270435E-11,4.17918996964874E-12,7.31209305739473E-12,1.56704729966922E-11
1.54E-01,5.03E-07,1.73E-07,1.18728691079139E-11,4.08466336557964E-12,7.78820574233429E-12,1.59575324734936E-11
1.82E-01,3.70E-07,1.20E-07,1.22671211468854E-11,3.98612377960991E-12,8.2809973672755E-12,1.62532449264953E-11
2.16E-01,2.72E-07,8.33E-08,1.26744711021418E-11,3.88498169201479E-12,8.78948941012701E-12,1.65594527941566E-11
2.56E-01,2.00E-07,5.77E-08,1.30953429009046E-11,3.78310970244052E-12,9.3122331984641E-12,1.68784526033452E-11
3.04E-01,1.47E-07,3.99E-08,1.35301777074269E-11,3.68300198808516E-12,9.84717571934178E-12,1.72131796955121E-11
3.60E-01,1.08E-07,2.77E-08,1.39794731385197E-11,3.58790679155891E-12,1.03915663469608E-11,1.75673799300786E-11
4.27E-01,7.92E-08,1.92E-08,1.44436770122806E-11,3.50192962884412E-12,1.09417473834365E-11,1.79456066411247E-11
5.06E-01,5.82E-08,1.34E-08,1.49232947199486E-11,3.43017210242391E-12,1.14931226175247E-11,1.83534668223725E-11
6.00E-01,4.28E-08,9.38E-09,1.5418841075173E-11,3.37872095154798E-12,1.2040120123625E-11,1.87975620267209E-11
7.12E-01,3.14E-08,6.62E-09,1.59308414401405E-11,3.35453877202713E-12,1.25763026681134E-11,1.92853802121676E-11
8.44E-01,2.31E-08,4.72E-09,1.64598403017199E-11,3.36511386848437E-12,1.30947264332355E-11,1.98249541702043E-11
1.00E+00,1.70E-08,3.41E-09,1.70064151546825E-11,3.41789960644958E-12,1.3588515548233E-11,2.04243147611321E-11
1.19E+00,1.25E-08,2.50E-09,1.75711352324228E-11,3.51961902518665E-12,1.40515162072361E-11,2.10907542576094E-11
1.41E+00,9.17E-09,1.86E-09,1.81545931219083E-11,3.6755922337056E-12,1.44790008882027E-11,2.18301853556139E-11
1.67E+00,6.74E-09,1.40E-09,1.87574534967273E-11,3.88937203297748E-12,1.48680814637498E-11,2.26468255297048E-11
1.98E+00,4.95E-09,1.06E-09,1.93803113367248E-11,4.16270055234621E-12,1.52176107843786E-11,2.3543011889071E-11
2.35E+00,3.64E-09,8.17E-10,2.0023858520334E-11,4.49587331338381E-12,1.55279852069502E-11,2.45197318337178E-11
2.78E+00,2.68E-09,6.32E-10,2.0688765532543E-11,4.88821398507703E-12,1.5800551547466E-11,2.557697951762E-11
3.30E+00,1.97E-09,4.91E-10,2.1375766285557E-11,5.33860731388975E-12,1.60371589716673E-11,2.67143735994468E-11
3.91E+00,1.44E-09,3.82E-10,2.20855686087409E-11,5.84586865458773E-12,1.62396999541532E-11,2.79314372633287E-11
4.64E+00,1.06E-09,2.98E-10,2.28189484987647E-11,6.4090266269431E-12,1.64099218718216E-11,2.92279751257078E-11
5.50E+00,7.80E-10,2.33E-10,2.35766801802858E-11,7.02743691068521E-12,1.65492432696006E-11,3.0604117090971E-11
6.52E+00,5.73E-10,1.81E-10,2.43595719821963E-11,7.70086317142145E-12,1.66587088107749E-11,3.20604351536178E-11
7.73E+00,4.21E-10,1.41E-10,2.51684639886545E-11,8.42946039444903E-12,1.67390035942055E-11,3.35979243831036E-11
9.16E+00,3.10E-10,1.10E-10,2.60042084414145E-11,9.2137594640339E-12,1.67904489773806E-11,3.52179679054484E-11
1.09E+01,2.28E-10,8.52E-11,2.68677190462251E-11,1.00546586962786E-11,1.68130603499465E-11,3.69223777425037E-11
1.29E+01,1.67E-10,6.60E-11,2.77598884295449E-11,1.09533324492695E-11,1.68065559802754E-11,3.87132208788144E-11
1.53E+01,1.23E-10,5.11E-11,2.86816801459317E-11,1.19112553158297E-11,1.67704248301019E-11,4.05929354617614E-11
1.81E+01,9.03E-11,3.94E-11,2.96340946076181E-11,1.29301761975492E-11,1.67039184100689E-11,4.25642708051674E-11
2.15E+01,6.64E-11,3.04E-11,3.06181328229392E-11,1.4012043462007E-11,1.66060893609321E-11,4.46301762849462E-11
2.55E+01,4.88E-11,2.34E-11,3.16348302366221E-11,1.51590284099E-11,1.64758018267221E-11,4.6793858646522E-11
3.02E+01,3.59E-11,1.80E-11,3.26853068925377E-11,1.63735266501411E-11,1.63117802423966E-11,4.90588335426788E-11
3.58E+01,2.64E-11,1.38E-11,3.37706716009856E-11,1.76580985961293E-11,1.61125730048563E-11,5.14287701971149E-11
4.24E+01,1.94E-11,1.06E-11,3.48920406733971E-11,1.90154776087265E-11,1.58765630646706E-11,5.39075182821235E-11
5.03E+01,1.42E-11,8.07E-12,3.60506942981491E-11,2.04486322768075E-11,1.56020620213416E-11,5.64993265749566E-11
5.97E+01,1.05E-11,6.17E-12,3.72477996139178E-11,2.19606572979601E-11,1.52871423159577E-11,5.9208456911878E-11
7.08E+01,7.69E-12,4.70E-12,3.84846601643531E-11,2.35548276513103E-11,1.49298325130429E-11,6.20394878156634E-11
8.39E+01,5.65E-12,3.58E-12,3.9762578438642E-11,2.52346002730614E-11,1.45279781655806E-11,6.49971787117034E-11
9.95E+01,4.15E-12,2.73E-12,4.10829473923234E-11,2.70036377799966E-11,1.40793096123268E-11,6.808658517232E-11
1.18E+02,3.05E-12,2.07E-12,4.24471829221751E-11,2.88657612449399E-11,1.35814216772352E-11,7.1312944167115E-11
1.40E+02,2.24E-12,1.58E-12,4.38566658793769E-11,3.0824928287668E-11,1.3031737591709E-11,7.46815941670449E-11
1.66E+02,1.65E-12,1.20E-12,4.53129785975238E-11,3.28853525362238E-11,1.24276260613E-11,7.81983311337476E-11
1.97E+02,1.21E-12,9.07E-13,4.68176591662936E-11,3.50514216509001E-11,1.17662375153936E-11,8.18690808171937E-11
2.33E+02,8.90E-13,6.87E-13,4.83722651051011E-11,3.73277103986199E-11,1.10445547064812E-11,8.5699975503721E-11
2.76E+02,6.54E-13,5.20E-13,4.99785480823557E-11,3.97190327734706E-11,1.02595153088851E-11,8.96975808558263E-11
3.28E+02,4.81E-13,3.93E-13,5.16381512687338E-11,4.22303287541152E-11,9.40782251461867E-12,9.3868480022849E-11
3.89E+02,3.53E-13,2.97E-13,5.33528252475877E-11,4.48668241022537E-11,8.48600114533406E-12,9.82196493498414E-11
4.61E+02,2.60E-13,2.24E-13,5.51244885596796E-11,4.7633975976058E-11,7.49051258362158E-12,1.02758464535738E-10


==> fermi_spec2.txt <==
e_sta		sta_int_f		sta_int_ef	 xlow	       xhigh
1.93E-001	1.261074375E-011	4.633913125E-012 1.000000E-001 4.135185E-001
7.99E-001	1.818229375E-011	5.671743125E-012 4.135185E-001 1.709976E+000
3.30E+000	2.3983375E-011		9.2225625E-012   1.709976E+000 7.071068E+000
1.37E+001	2.825930625E-011	2.037928125E-011 7.071068E+000 2.924018E+001
5.65E+001	7.95084375E-011		0		 2.924018E+001 1.209136E+002
2.34E+002	3.394373125E-010	0		 1.209136E+002 5.000000E+002



==> kait.csv <==
jd,mag1,mag1err,mag2,mag2err1,err,mjy,mjyerr
2455396.9918,14.81,0.04,14.69,0,0.05,0.0040977996,0.0001931233
2455401.9725,14.69,0.02,14.6,0,0.04,0.0044519545,0.0001670748
2455404.976,14.94,0.04,14.83,0,0.05,0.0036020581,0.0001697598
2455440.9552,14.78,0.04,14.63,0,0.05,0.0043306264,0.0002040961
2455443.9055,14.76,0.03,14.69,0,0.04,0.0040977996,0.0001537839
2455446.9117,14.89,0.04,14.74,0,0.05,0.0039133682,0.0001844314
2455449.9269,14.56,0.04,14.45,0,0.05,0.0051115277,0.0002408989
2455452.8488,14.16,0.03,14.1,0,0.04,0.0070558724,0.0002647957
2455455.9123,14.45,0.04,14.34,0,0.06,0.0056565381,0.0003213904
2455458.8878,14.41,0.04,14.3,0,0.04,0.005868819,0.0002202475
2455467.867,14.76,0.05,14.62,0,0.05,0.0043706972,0.0002059846
2455472.8838,14.49,0.05,14.43,0.01,0.03,0.0052065581,0.0001458685
2455475.8892,14.61,0.04,14.51,0,0.06,0.0048367174,0.0002748102
2455478.8313,14.69,0.05,14.6,0,0.05,0.0044519545,0.0002098142
2455481.8657,14.74,0.05,14.61,0,0.05,0.0044111387,0.0002078906
2455484.8272,15.01,0.06,14.84,0,0.05,0.0035690343,0.0001682034
2455487.8754,14.79,0.04,14.69,0,0.05,0.0040977996,0.0001931233
2455513.8245,14.9,0.02,14.84,0,0.11,0.0035690343,0.0003805439
2455516.7219,14.97,0.02,14.91,0,0.05,0.0033461909,0.0001577011
2455529.7294,15.16,0.04,15,0,0.05,0.00308,0.0001451559
2455532.6964,14.83,0.03,14.79,0,0.05,0.0037372377,0.0001761306
2455538.7163,15.21,0.05,15.01,0,0.06,0.0030517624,0.0001733935
2455542.6903,14.99,0.04,14.85,0,0.04,0.0035363132,0.0001327122
2455554.6889,14.75,0.03,14.7,0,0.06,0.0040602308,0.0002306922
2455558.6611,15.1,0.09,14.94,0.04,0.04,0.0032549979,0.0001221549
2455566.689,14.99,0.05,14.8,0,0.05,0.0037029745,0.0001745158
2455569.6629,14.84,0.04,14.69,0,0.04,0.0040977996,0.0001537839
2455577.6248,14.51,0.02,14.51,0,0.04,0.0048367174,0.0001815143
2455580.6322,14.58,0.02,14.54,0.01,0.04,0.0047049035,0.0001765676
2455585.667,14.62,0.04,14.48,0,0.04,0.0049722244,0.0001865997
2455588.6022,14.67,0.05,14.53,0,0.04,0.0047484374,0.0001782013
2455774.0009,15.42,0.04,15.26,0,0.04,0.002424101,9.09726715235611E-05
2455778.0042,15.06,0.03,15,0,0.03,0.00308,8.62901982295358E-05
2455782.9723,15.4,0.03,15.23,0,0.04,0.0024920154,9.35213890103266E-05
2455785.9477,15.34,0.03,15.24,0.01,0.04,0.0024691684,0.000092664
2455795.9266,14.83,0.04,14.65,0,0.05,0.0042515835,0.000200371
2455798.9834,14.84,0.04,14.74,0,0.04,0.0039133682,0.0001468625
2455801.9816,14.75,0.04,14.58,0,0.03,0.0045347225,0.0001270461
2455804.9775,14.76,0.03,14.66,0,0.04,0.0042126048,0.0001580924
2455807.9405,14.65,0.04,14.51,0,0.03,0.0048367174,0.0001355069
2455813.9036,14.67,0.02,14.64,0,0.04,0.004290923,0.0001610315
2455822.8423,15.45,0.04,15.36,0,0.04,0.0022108064,8.29680625146524E-05
2455825.8352,15.54,0.04,15.41,0,0.04,0.0021113037,7.92338845780516E-05
2455828.9204,15.25,0.04,15.14,0.01,0.03,0.0027073894,0.000075851
2455831.849,14.92,0.04,14.77,0,0.04,0.0038067181,0.0001428601
2455834.8766,14.66,0.04,14.55,0,0.05,0.0046617686,0.0002197024
2455841.8909,15.23,0.02,15.18,0.01,0.03,0.0026094604,7.31074215116886E-05
2455850.8477,15.27,0.12,15.07,0.13,0.26,0.002887691,0.0007813344
2455853.8101,15.27,0.04,15.13,0,0.04,0.0027324405,0.0001025442
2455856.8268,15.16,0.03,15.01,0,0.04,0.0030517624,0.0001145278
2455859.7855,15.38,0.05,15.19,0,0.04,0.0025855368,9.70310985849788E-05
2455862.7886,15.16,0.05,15.01,0,0.04,0.0030517624,0.0001145278
2455865.776,15.31,0.04,15.16,0,0.04,0.0026579739,9.9749550770481E-05
2455868.7662,15.27,0.04,15.11,0,0.04,0.0027832404,0.0001044506
2455879.8107,14.62,0.03,14.55,0.01,0.05,0.0046617686,0.0002197024
2455882.8034,14.75,0.05,14.55,0,0.05,0.0046617686,0.0002197024
2455887.817,15.11,0.04,14.95,0,0.05,0.0032251559,0.0001519969
2455890.7551,14.86,0.04,14.72,0,0.04,0.0039861232,0.0001495929
2455894.8063,14.67,0.02,14.66,0,0.05,0.0042126048,0.0001985339
2455898.6788,14.73,0.04,14.63,0,0.04,0.0043306264,0.0001625215
2455909.7122,14.7,0.03,14.61,0,0.05,0.0044111387,0.0002078906
2455912.6545,14.09,0.02,14.07,0,0.04,0.0072535518,0.0002722143
2455915.6546,14.13,0.01,14.12,0,0.04,0.0069270882,0.0002599626
2455918.691,14.47,0.02,14.4,0,0.04,0.0053524266,0.0002008681
2455935.6566,14.44,0.04,14.39,0,0.05,0.0054019519,0.0002545862
2455939.6808,14.17,0.05,14.02,0,0.04,0.0075954012,0.0002850434
2455943.5878,13.9,0.04,13.87,0,0.05,0.0087206873,0.0004109933
2455951.6183,14.2,0.03,14.16,0.01,0.04,0.0066765286,0.0002505595
2456130.01,14.85,0.04,14.74,0.01,0.05,0.0039133682,0.0001844314
2456134.0153,14.78,0.05,14.7,0.02,0.04,0.0040602308,0.000152374
2456136.9943,14.72,0.05,14.52,0,0.04,0.0047923741,0.0001798502
2456153.9533,15.02,0.05,14.88,0,0.03,0.0034399388,9.63743510462669E-05
2456156.9237,14.79,0.03,14.78,0,0.03,0.0037718179,0.0001056724
2456159.9244,14.9,0.04,14.73,0,0.03,0.0039495782,0.0001106526
2456162.9299,14.84,0.04,14.75,0,0.04,0.0038774903,0.0001455161
2456165.9213,15.04,0.05,14.87,0,0.04,0.0034717682,0.00013029
2456168.8884,15.12,0.02,15.05,0,0.04,0.0029413772,0.0001103852
2456177.8778,15.14,0.06,14.96,0,0.05,0.0031955875,0.0001506034
2456180.8584,15.15,0.04,15,0,0.03,0.00308,8.62901982295358E-05
2456183.8587,14.92,0.06,14.74,0,0.03,0.0039133682,0.0001096381
2456187.852,14.6,0.04,14.49,0,0.03,0.0049266387,0.0001380262
2456190.8664,14.87,0.04,14.78,0,0.05,0.0037718179,0.0001777603
2456193.9259,15.13,0.04,14.96,0,0.04,0.0031955875,0.0001199253
2456205.8231,14.74,0.02,14.68,0.01,0.05,0.0041357161,0.0001949103
2456208.8138,14.92,0.05,14.74,0,0.04,0.0039133682,0.0001468625
2456211.7941,14.83,0.17,14.68,0.05,0.05,0.0041357161,0.0001949103
2456215.7717,14.8,0.04,14.72,0,0.04,0.0039861232,0.0001495929
2456218.8048,15.06,0.05,14.93,0,0.05,0.0032851161,0.0001548227
2456221.7876,14.86,0.02,14.79,0,0.04,0.0037372377,0.0001402526
2456224.8431,14.91,0.05,14.77,0,0.05,0.0038067181,0.0001794051
2456507.9931,15.84,0.05,15.7,0.01,0.03,0.001616407,4.52857397772919E-05
2456517.9912,15.7,0.04,15.6,0.01,0.03,0.001772355,4.96548262620183E-05
2456520.9444,15.73,0.02,15.66,0.01,0.01,0.0016770682,1.55177207268281E-05
2456523.9201,15.27,0.03,15.18,0.01,0.04,0.0026094604,9.79289162860871E-05
2456531.9081,15.29,0.03,15.23,0.01,0.02,0.0024920154,0.00004633
2456534.9422,15.51,0.05,15.37,0.01,0.03,0.0021905376,6.13707550766703E-05
2456538.8578,15.06,0.03,14.97,0,0.05,0.0031662902,0.0001492227
2456541.8681,15.25,0.04,15.14,0,0.04,0.0027073894,0.000101604
2456546.8686,15.15,0.06,15.03,0.02,0.02,0.0029960614,5.57009410366719E-05
2456550.8975,15.03,0.05,14.92,0,0.02,0.0033155129,0.00006164
2456551.9121,15.16,0.04,15.06,0.01,0.03,0.0029144105,0.000081651
2456561.8463,15.52,0.02,15.49,0.01,0.02,0.0019613302,3.64638509321893E-05
2456564.8433,15.17,0.03,15.12,0,0.02,0.0027577235,5.1269907323453E-05
2456567.8342,15.57,0.05,15.43,0.01,0.02,0.0020727681,3.85356361184987E-05
2456567.8342,15.57,0.05,15.43,0.01,0.02,0.0020727681,3.85356361184987E-05
2456567.8342,15.57,0.05,15.43,0.01,0.02,0.0020727681,3.85356361184987E-05
2456567.8342,15.57,0.05,15.43,0.01,0.02,0.0020727681,3.85356361184987E-05
2456570.8577,15.57,0.04,15.43,0.01,0.02,0.0020727681,3.85356361184987E-05
2456573.8051,15.33,0.03,15.28,0,0.03,0.0023798562,6.66747608560267E-05
2456577.8558,15.27,0.03,15.22,0.01,0.03,0.0025150737,7.04630546952767E-05
2456580.7877,15.59,0.03,15.52,0.01,0.03,0.0019078785,5.3451693159896E-05
2456587.8162,15.16,0.05,15.02,0.01,0.03,0.0030237837,8.47152246146324E-05
2456590.802,15.17,0.03,15.15,0.01,0.04,0.0026825679,0.0001006725
2456596.7795,14.88,0.02,14.83,0,0.03,0.0036020581,0.0001009163
2456600.7798,15.39,0.05,15.26,0.01,0.04,0.002424101,9.09726715235611E-05
2456603.8073,15.02,0.09,14.92,0.03,0.03,0.0033155129,9.28883966713175E-05
2456606.7542,15.36,0.04,15.19,0,0.04,0.0025855368,9.70310985849788E-05
2456617.7391,15.06,0.05,14.88,0,0.02,0.0034399388,6.39532371720314E-05
2456620.7326,14.88,0.03,14.78,0,0.04,0.0037718179,0.0001415504
2456624.7008,15.07,0.05,14.91,0.01,0.03,0.0033461909,9.37478824235699E-05
2456627.7077,15.31,0.06,15.12,0,0.04,0.0027577235,0.000103493
2456630.6737,14.94,0.05,14.78,0,0.03,0.0037718179,0.0001056724
2456635.6534,15.05,0.05,14.87,0,0.03,0.0034717682,9.7266091937213E-05
2456642.6602,15,0.13,14.9,0.04,0.11,0.0033771528,0.0003600848
2456647.6864,14.8,0.03,14.75,0,0.04,0.0038774903,0.0001455161
2456650.6824,15.1,0.05,14.95,0.01,0.03,0.0032251559,9.03569299831176E-05
2456650.6824,15.1,0.05,14.95,0.01,0.03,0.0032251559,9.03569299831176E-05
2456650.6824,15.1,0.05,14.95,0.01,0.03,0.0032251559,9.03569299831176E-05
2456651.6499,15.1,0.03,15.02,0,0.02,0.0030237837,5.62163354984476E-05
2456655.6267,14.91,0.05,14.78,0,0.05,0.0037718179,0.0001777603
2456659.6663,14.74,0.04,14.69,0,0.04,0.0040977996,0.0001537839
2456663.6704,15.1,0.06,14.9,0.01,0.04,0.0033771528,0.0001267392
2456673.6596,15.41,0.02,15.32,0.01,0.04,0.0022937745,8.60817224643167E-05
2456684.6418,15.29,0.03,15.2,0.01,0.06,0.0025618324,0.0001455569
2456865.0012,15.01,0.04,14.95,0.01,0.02,0.0032251559,5.99601253924238E-05
2456870.0097,15.23,0.06,15.04,0.01,0.05,0.0029685934,0.0001399055
2456873.0143,15.35,0.03,15.35,0.01,0.03,0.0022312628,6.2511722599475E-05
2456876.9901,15.26,0.05,15.08,0,0.02,0.0028612165,0.000053194
2456879.9122,14.93,0.03,14.87,0.02,0.07,0.0034717682,0.0002312063
2456886.9596,14.54,0.05,14.39,0,0.01,0.0054019519,4.99836459450266E-05
2456889.9434,14.13,0.04,14,0,0.02,0.0077366102,0.0001438343
2456892.9678,14.78,0.05,14.63,0,0.01,0.0043306264,4.00707924822653E-05
2456893.9123,14.75,0.03,14.72,0,0.03,0.0039861232,0.0001116764
2456898.897,14.59,0.05,14.41,0,0.02,0.0053033552,9.85967347157234E-05
2456901.8834,14.52,0.03,14.48,0,0.02,0.0049722244,9.24405524764024E-05
2456902.8958,14.46,0.05,14.33,0,0.04,0.0057088774,0.0002142451
2456920.8837,14.72,0.03,14.67,0,0.01,0.0041739834,3.86213927940282E-05
2456924.794,14.59,0.03,14.55,0,0.03,0.0046617686,0.0001306055
2456944.8586,14.92,0.05,14.8,0,0.05,0.0037029745,0.0001745158
2456944.8586,14.92,0.05,14.8,0,0.05,0.0037029745,0.0001745158
2456946.8474,15.03,0.06,14.9,0.01,0.02,0.0033771528,0.000062786
2456947.7712,15.13,0.26,14.75,0.03,0.05,0.0038774903,0.0001827405
2456949.8732,15,0.06,14.8,0,0.03,0.0037029745,0.0001037436
2456950.8017,15,0.06,14.87,0,0.03,0.0034717682,9.7266091937213E-05
2456950.8017,15,0.06,14.87,0,0.03,0.0034717682,9.7266091937213E-05
2456953.7769,15.02,0.13,15.14,0.12,0.12,0.0027073894,0.0003163943
2456954.8218,14.75,0.03,14.7,0,0.03,0.0040602308,0.0001137526
2456957.8098,14.42,0.03,14.34,0,0.02,0.0056565381,0.0001051629
2456958.8204,14.69,0.03,14.62,0,0.03,0.0043706972,0.0001224508
2456959.7759,14.88,0.03,14.81,0,0.04,0.0036690254,0.0001376927
2456960.7557,14.63,0.03,14.55,0,0.04,0.0046617686,0.0001749488
2456961.7835,14.74,0.19,14.53,0.06,0.08,0.0047484374,0.0003630903
2456964.7806,14.36,0.03,14.32,0.01,0.01,0.005761701,5.33123628899124E-05
2456971.758,14.47,0.05,14.31,0,0.01,0.0058150134,5.38056561102118E-05
2456972.7598,14.28,0.04,14.21,0,0.03,0.0063760354,0.0001786329
2456976.8164,14.89,0.22,14.61,0.11,0.2,0.0044111387,0.0008922165
2456977.7702,14.67,0.03,14.61,0,0.01,0.0044111387,4.08157641349381E-05
2456978.7467,14.43,0.03,14.35,0.01,0.03,0.0056046786,0.0001570223
2456979.7444,14.5,0.24,14.24,0.04,0.1,0.0062022707,0.0005983839
2456985.7423,14.5,0.01,14.49,0,0.03,0.0049266387,0.0001380262
2456986.7553,14.37,0.06,14.26,0,0.01,0.0060890665,5.63414385596119E-05
2456987.7292,14.35,0.04,14.22,0,0.04,0.0063175795,0.0002370888
2456988.7842,14.44,0.02,14.42,0.01,0.01,0.0052547338,4.86214528272761E-05
2456989.6701,14.54,0.03,14.47,0,0.05,0.0050182318,0.000236502
2456990.715,14.46,0.01,14.43,0,0.03,0.0052065581,0.0001458685
2457000.7009,14.7,0.06,14.5,0,0.04,0.004881471,0.0001831939
2457001.7153,14.52,0.03,14.47,0,0.04,0.0050182318,0.0001883263
2457014.6424,14.44,0.02,14.4,0,0.04,0.0053524266,0.0002008681
2457015.6165,14.49,0.02,14.47,0,0.05,0.0050182318,0.000236502
2457026.6438,14.45,0.02,14.42,0.01,0.04,0.0052547338,0.0001972018
2457027.6374,14.63,0.02,14.62,0.01,0.05,0.0043706972,0.0002059846
2457028.6212,14.55,0.02,14.53,0.01,0.05,0.0047484374,0.000223787
2457029.6338,14.32,0.02,14.27,0,0.03,0.0060332416,0.0001690291
2457030.6219,14.39,0.04,14.26,0,0.04,0.0060890665,0.000228513
2457233.0112,14.68,0.03,14.63,0.02,0.02,0.0043306264,8.05123554423791E-05
2457233.9322,14.85,0.13,14.69,0.03,0.07,0.0040977996,0.0002728976
2457234.9426,14.72,0.19,14.55,0.04,0.05,0.0046617686,0.0002197024
2457236.9445,14.49,0.02,14.43,0.02,0.07,0.0052065581,0.0003467366
2457247.9575,14.74,0.02,14.7,0,0.02,0.0040602308,7.54853255508867E-05
2457249.9892,15.01,0.06,14.8,0.01,0.01,0.0037029745,3.42632008104938E-05
2457250.9664,14.88,0.18,14.78,0.11,0.13,0.0037718179,0.0004797656
2457254.9531,14.64,0.03,14.59,0,0.02,0.0044931479,8.35338565959081E-05
2457257.9583,14.55,0.03,14.51,0,0.02,0.0048367174,8.99212907858387E-05
2457260.9233,14.62,0.03,14.55,0,0.01,0.0046617686,4.31348141897384E-05
2457269.9166,14.55,0.03,14.57,0.02,0.02,0.0045766818,8.50868669395391E-05
2457275.8823,14.76,0.03,14.71,0.01,0.01,0.0040230063,3.72244193076578E-05
2457279.9191,14.55,0.06,14.38,0.01,0.01,0.0054519356,5.04461389266644E-05
2457285.934,14.45,0.05,14.31,0,0.01,0.0058150134,5.38056561102118E-05
2457289.8272,14.51,0.02,14.48,0.01,0.03,0.0049722244,0.0001393033
2457297.9454,14.07,0.03,14.03,0,0.01,0.0075257661,6.96350563843392E-05
2457304.9027,14.46,0.04,14.42,0.01,0.01,0.0052547338,4.86214528272761E-05
2457307.8521,14.78,0.04,14.69,0.01,0.01,0.0040977996,3.79164729320961E-05
2457310.8053,14.46,0.04,14.4,0.01,0.05,0.0053524266,0.0002522521
2457315.8935,14.68,0.05,14.5,0,0.02,0.004881471,9.07533222453474E-05
2457318.7408,14.63,0.02,14.58,0.01,0.04,0.0045347225,0.000170181
2457326.8107,14.57,0.04,14.56,0.01,0.01,0.0046190293,4.27393518362051E-05
2457331.7831,14.66,0.04,14.57,0,0.01,0.0045766818,4.2347515103334E-05
2457334.8306,14.34,0.03,14.27,0,0.01,0.0060332416,5.58248971460886E-05
2457337.7871,14.66,0.03,14.59,0,0.02,0.0044931479,8.35338565959081E-05
2457340.75,14.68,0.03,14.61,0,0.03,0.0044111387,0.0001235838
2457343.7447,14.49,0.02,14.48,0,0.02,0.0049722244,9.24405524764024E-05
2457346.6787,14.65,0.06,14.48,0,0.05,0.0049722244,0.0002343337
2457355.7411,14.58,0.02,14.51,0.01,0.01,0.0048367174,4.47535954328938E-05
2457356.7662,14.58,0.05,14.44,0,0.03,0.0051588241,0.0001445312
2457359.6924,14.61,0.05,14.48,0,0.02,0.0049722244,9.24405524764024E-05
2457362.7103,14.64,0.22,14.6,0.07,0.08,0.0044519545,0.0003404197
2457365.7062,14.76,0.03,14.75,0.01,0.02,0.0038774903,7.20879262545116E-05
2457372.6558,14.61,0.02,14.53,0,0.01,0.0047484374,4.39367502589813E-05
2457386.585,14.21,0.02,14.17,0,0.04,0.0066153179,0.0002482624
2457582.9914,14.92,0.05,14.84,0,0.06,0.0035690343,0.0002027836
2457588.9685,14.87,0.04,14.79,0.01,0.07,0.0037372377,0.0002488855
2457596.9647,14.61,0.11,14.59,0,0.07,0.0044931479,0.0002992262
2457599.9363,14.8,0.05,14.77,0,0.08,0.0038067181,0.0002910815
2457602.9596,15.01,0.05,14.94,0,0.07,0.0032549979,0.0002167702
2457605.9342,15.21,0.03,15.14,0,0.07,0.0027073894,0.0001803016
2457609.9552,15.29,0.05,15.19,0,0.05,0.0025855368,0.0001218526
2457612.9551,15.11,0.05,14.98,0,0.06,0.0031372615,0.0001782514
2457614.0129,14.96,0.03,14.89,0,0.06,0.0034084013,0.0001936569
2457616.9311,15.02,0.03,15.01,0.01,0.07,0.0030517624,0.0002032355
2457625.9327,14.75,0.04,14.65,0.01,0.07,0.0042515835,0.000283139
2457630.91,14.81,0.17,14.58,0.06,0.06,0.0045347225,0.0002576516
2457630.91,14.81,0.17,14.58,0.06,0.06,0.0045347225,0.0002576516
2457637.9654,14.86,0.05,14.73,0,0.05,0.0039495782,0.0001861379
2457641.8816,14.85,0.05,14.78,0,0.07,0.0037718179,0.0002511884
2457645.8947,15.01,0.02,14.92,0.01,0.04,0.0033155129,0.0001244259
2457661.8841,14.97,0.04,14.82,0,0.05,0.0036353876,0.0001713305
2457667.9314,15.09,0.05,14.96,0,0.04,0.0031955875,0.0001199253
2457670.9371,15.04,0.05,14.9,0.01,0.05,0.0033771528,0.0001591603
2457697.7908,14.95,0.04,14.8,0,0.05,0.0037029745,0.0001745158
2457701.8349,14.93,0.05,14.81,0.01,0.06,0.0036690254,0.0002084649
2457716.795,14.87,0.03,14.7,0,0.05,0.0040602308,0.0001913528
2457722.7551,14.74,0.05,14.64,0,0.08,0.004290923,0.0003281063
2457725.7145,14.79,0.03,14.73,0,0.08,0.0039495782,0.0003020053
2457744.7276,14.86,0.04,14.72,0,0.07,0.0039861232,0.0002654603
2457749.745,14.66,0.03,14.64,0,0.06,0.004290923,0.0002437996
2457753.7212,14.73,0.01,14.71,0.01,0.07,0.0040230063,0.0002679166
2457767.5951,14.64,0.03,14.59,0.01,0.06,0.0044931479,0.0002552895
2457779.6429,14.34,0.01,14.32,0,0.06,0.005761701,0.0003273655


==> magic.csv <==
mjd-magic,mjd-err-magic,f-100gev,sym-err-magic,label
57225.1812495,0.0280785,2.96E-11,1.31E-11,
57226.1819085,0.0280655,4.16E-11,1.29E-11,
57227.180496,0.028068,3.55E-11,1.30E-11,
57228.1848235,0.0306955,9.26E-11,1.36E-11,
57229.1853715,0.0319135,3.80E-11,1.21E-11,
57230.180333,0.02609,1.75E-11,,UL
57231.185803,0.033529,2.04E-11,,UL


==> ovro.txt <==
mjd		flux		flux_err
54470.9920833	0.7178900983	0.0158761067
54472.9944792	0.7157957099	0.0151474515
54473.984213	0.7356706719	0.0178819885
54474.9843981	0.7383538074	0.0257181486
54476.9846759	0.6942217257	0.0187047315
54478.9741551	0.6824164852	0.0166418211
54484.9567593	0.6884516742	0.0304144852
54485.9513542	0.6971383058	0.0451792301
54486.9540625	0.6458036126	0.0363434419
54494.9365625	0.6540416844	0.0226857812
54496.9222801	0.6610951232	0.0183448205
54497.9192014	0.6600351693	0.0181829632
54498.9179051	0.6536419957	0.0167323529
54502.909919	0.628151342	0.0396926077
54504.9008796	0.6514967754	0.0158936871
54505.8965046	0.6389231181	0.0154580477
54506.8937616	0.6493040909	0.0143251587
54508.8906713	0.6599098424	0.0193946846
54544.7961921	0.5549214532	0.0167428109
54546.7864236	0.5916440368	0.0145337924
54548.7846065	0.5698615726	0.0210737483
54550.7809028	0.5403153566	0.0120125043
54552.7737731	0.5170241093	0.0151125751
54554.7670255	0.5474762924	0.0126378336
54556.765625	0.5324832286	0.0284722275
54558.7573843	0.5549554377	0.0289089382
54573.7166551	0.559912406	0.0317323008
54582.6916898	0.5801238168	0.0167008035
54584.6866667	0.5848573563	0.0199726016
54585.6794213	0.5470498399	0.0152398583
54599.6433102	0.4969289888	0.0850423734
54600.6400926	0.5489034974	0.0147000477
54603.6322338	0.5371460982	0.0117781697
54604.6318403	0.5454089956	0.0147519674
54605.6268866	0.5391267584	0.0120158803
54609.6148264	0.5267264689	0.0185798735
54614.6008218	0.5191677141	0.0290627101
54615.5985764	0.5512288358	0.0149008153
54618.5909606	0.5534672154	0.028639971
54619.5900694	0.526650172	0.0179305495
54620.5857639	0.5573926174	0.0129962245
54625.5687731	0.5287290874	0.0380390816
54626.5690509	0.5263169099	0.0167601848
54627.5634954	0.5126887577	0.040549075
54629.5580787	0.5117827521	0.0148132483
54630.5586574	0.4913435768	0.0110921384
54631.5529514	0.5087356029	0.02081278
54632.5556134	0.4862630102	0.0109860658
54633.5470718	0.487144697	0.0120207169
54634.5445486	0.4620491665	0.0216527176
54637.5365856	0.4818265913	0.0115893946
54638.5395486	0.4869603687	0.0203381007
54655.4872801	0.4489162174	0.0148539949
54659.4821759	0.4644974326	0.0134976675
54660.4739699	0.4597506101	0.0105758099
54661.4769097	0.4790493894	0.0104750549
54665.4659954	0.4870791506	0.0114120003
54666.4572685	0.4906051141	0.0130450795
54672.4458449	0.5066797268	0.0297561405
54673.4375347	0.4802986925	0.0204587621
54674.4402199	0.4636879357	0.0209533102
54675.4318056	0.4440991567	0.0507965017
54676.435463	0.5045508331	0.0116085454
54677.4269444	0.4814517448	0.0201715001
54678.4273495	0.4933541507	0.0168727652
54679.4209722	0.4618102044	0.0162976461
54680.4228472	0.4726184689	0.0171762097
54682.4188773	0.5063825182	0.0314227478
54684.4154514	0.4589224414	0.0139083087
54685.4045718	0.4716904858	0.0297078071
54687.3996181	0.4498575838	0.0248765219
54688.404213	0.4777950523	0.0278136076
54689.3937384	0.473629314	0.0411985031
54690.399537	0.4723867446	0.0341718598
54693.3915394	0.4766687374	0.0149551529
54694.3882407	0.4756660493	0.0153842296
54695.3864236	0.4593262242	0.0402887459
54697.3814699	0.4459610141	0.0142083152
54698.3809259	0.4764489706	0.0110757544
54700.3712269	0.482457683	0.01941534
54701.3697917	0.4680156157	0.0585879623
54703.3662731	0.4671507228	0.010957693
54704.3600347	0.4952229022	0.040852956
54706.3584954	0.4666665359	0.0287895465
54707.3553588	0.4460757897	0.0734060898
54708.3490741	0.4588068683	0.0324217204
54712.3382755	0.4537227901	0.0139879622
54761.2058565	0.8805783253	0.0202266706
54763.2007176	0.8938655577	0.0217145067
54767.1896181	0.8220544932	0.0178370518
54769.1852315	0.8281138407	0.0185500624
54773.1763194	0.848408289	0.0185280951
54775.1735648	0.8087562984	0.0254078322
54777.1673264	0.8800566149	0.0179040779
54786.138831	0.869061356	0.0265273159
54788.1336806	0.9496330315	0.0192024181
54790.1281134	1.0085675964	0.0204911438
54792.122419	0.977221427	0.0278069022
54794.1179167	1.0388969049	0.0246156239
54796.1118056	1.031550757	0.0224928037
54806.0844097	1.0485054267	0.0294146222
54808.0788889	1.0493981549	0.0345968546
54812.0702894	0.9861641544	0.0234600414
54818.0522222	1.075635313	0.026582701
54820.0469097	1.0708241319	0.0230772952
54824.0353704	1.0692391369	0.0234630244
54851.9595602	1.1289237073	0.073422159
54853.9373958	1.1194466588	0.0258537693
54855.9487616	1.0767358175	0.0502289615
54859.9380903	1.1008507626	0.0257492824
54861.9327662	1.199119659	0.0242715277
54863.9270949	1.1871767236	0.0267327682
54865.922419	1.101421881	0.0356062109
54869.9104167	1.0583329094	0.0297485377
54879.8829861	0.9074476319	0.0192780113
54881.877662	0.9315033345	0.024222441
54883.8717361	0.9253634169	0.0191897734
54889.8555556	0.9041350467	0.0290682839
54895.8391088	0.8948800967	0.0314877929
54897.8335417	0.9160536489	0.0223682645
54901.8239583	0.9735093036	0.0221441798
54903.8206713	0.9373877531	0.04426799
54905.8152199	0.9618943232	0.0215703584
54908.0018287	0.9507995894	0.0162905555
54920.9577894	0.8740837328	0.0122684626
54929.9219329	0.8792178729	0.0158355776
54932.9451273	0.778411631	0.0196016588
54938.9154977	0.7951480709	0.0152653808
54944.9044097	0.7243046971	0.1139148501
54947.8891782	0.7271373936	0.011087595
54950.8791782	0.7062253223	0.0172228875
54960.8528704	0.6595304635	0.0280020562
54963.8358449	0.6507816652	0.0184745504
54969.8317245	0.6435119679	0.0198125897
54981.785081	0.6151906304	0.1773598804
54988.7602546	0.5954884365	0.0399835746
54991.7525463	0.5601804635	0.0085686979
54994.7500926	0.520693052	0.0364918466
54997.7536921	0.4469352566	0.038735692
55001.7259491	0.4994214338	0.0346369315
55009.7051042	0.5001077449	0.0233251461
55016.6997222	0.4581456696	0.0138871683
55022.6698843	0.4355817776	0.0096855685
55025.6611227	0.4414301155	0.0086828349
55028.6513426	0.4247918596	0.0158705768
55031.6428704	0.425146747	0.013990281
55034.6411111	0.4283618816	0.058443018
55037.6417245	0.3915775977	0.0098289236
55040.636169	0.3749388848	0.0082626336
55046.6158102	0.3792339621	0.0060931152
55049.6108449	0.3835833278	0.0069744588
55052.5854282	0.3568916131	0.0080505275
55055.5766782	0.3467893398	0.0085253902
55061.5763657	0.3428110367	0.0128290055
55064.5702199	0.3529989888	0.0070166984
55067.5741551	0.3232569125	0.0369944951
55070.5776273	0.3398518296	0.021551533
55073.5525926	0.3389187655	0.0179492706
55076.5320833	0.3354706909	0.0058362212
55079.5229398	0.3388111753	0.0278915093
55082.5283565	0.3503998377	0.009796193
55085.518669	0.3550482709	0.0101990077
55088.5082639	0.3401623308	0.018616022
55091.4906597	0.349420569	0.0053411765
55094.4782176	0.3526995297	0.0074158322
55097.4845602	0.3580467865	0.0180697796
55100.4614236	0.334136069	0.0144187676
55103.4629398	0.3222997138	0.0106588706
55106.4489583	0.3155159526	0.0062408912
55110.4486227	0.3143210054	0.0139212965
55113.4434722	0.3038168919	0.0165900691
55116.4329861	0.2908455162	0.0233883537
55135.3887037	0.3053508995	0.0196624763
55138.3718866	0.3153913552	0.0077498385
55141.3694097	0.3268986205	0.0075189956
55144.3629745	0.3184107231	0.0081957836
55148.359456	0.3116566585	0.0074670708
55152.0865509	0.3208385313	0.0158507461
55155.0798958	0.3132710866	0.0302569826
55158.0710532	0.3059516009	0.0163390633
55162.0467245	0.3138155202	0.0073004286
55165.0530556	0.2829645336	0.0176579721
55168.0313194	0.3110986983	0.0255658098
55174.0253819	0.3224193443	0.0188787687
55177.0087847	0.32252455	0.0140924784
55180.994919	0.3155178915	0.0123840151
55183.9925694	0.3118283579	0.012602319
55186.9835764	0.3178509832	0.0277046442
55190.9681366	0.3011309867	0.015304709
55193.9587731	0.2891958572	0.0086109532
55197.9477431	0.2407293936	0.0520876319
55200.9528704	0.2957989332	0.0090459206
55203.1951736	0.3008533976	0.0120199446
55209.1821528	0.3141494998	0.037408395
55212.1670949	0.3088147893	0.0067458955
55225.1230093	0.3263129947	0.0397590179
55228.1203009	0.3306991237	0.0233012414
55231.108206	0.3313842585	0.0350466165
55238.104838	0.3296384479	0.011613371
55241.0933796	0.3321664556	0.0111330818
55244.0846759	0.354176757	0.0101778986
55250.0504861	0.3393245854	0.0174841125
55253.0687616	0.3396964646	0.0107753475
55257.0393171	0.3526438144	0.005645437
55275.7803009	0.4083702725	0.026001397
55293.9612963	0.4148203585	0.0152075536
55322.8991088	0.4093502139	0.0521794878
55335.8615509	0.3687157529	0.024992145
55338.8353935	0.3747628613	0.0685474631
55346.7812269	0.4016873155	0.017838586
55348.7915625	0.3829083844	0.008244064
55351.7739236	0.3924774964	0.0069942921
55354.7656944	0.3820367566	0.0402067132
55357.751875	0.3950714834	0.0346111846
55367.7269676	0.4116164181	0.0271251635
55370.7165278	0.3944886178	0.0134571844
55371.715162	0.3979405141	0.1175877517
55374.7109028	0.3882958987	0.0125959067
55378.700787	0.3818489707	0.0107031791
55384.6837269	0.3841800655	0.008208193
55390.6672917	0.3874401915	0.0150326187
55396.6573148	0.4171488546	0.0895924499
55410.6075463	0.4253552616	0.0116165542
55425.6140972	0.4459357092	0.0188246611
55426.5565278	0.4096171448	0.0463484783
55430.5492014	0.4376400339	0.0398498645
55439.553831	0.4253255838	0.0454119474
55447.5420949	0.4338175794	0.0211953861
55451.528588	0.4362850994	0.0077065535
55455.5198611	0.4401774605	0.0360308393
55459.5111574	0.4308782798	0.0280522049
55463.4998264	0.4233033004	0.0292782228
55467.4872106	0.4089877678	0.0394528138
55485.4366667	0.3941155598	0.0288582116
55489.4319907	0.3804737367	0.016042246
55493.4112153	0.3650360075	0.0496757147
55498.4018866	0.3753392992	0.0097580706
55502.3891088	0.3594002806	0.0147336131
55534.2985995	0.3839416685	0.0438857031
55538.2660185	0.3601570969	0.0193786797
55577.1678704	0.393491852	0.0066619516
55580.1678588	0.3866006787	0.0069946949
55591.1302431	0.3726857972	0.0155308833
55603.0913079	0.3644983138	0.0115239071
55612.0778588	0.38439429	0.0272414285
55615.0703704	0.3657492334	0.0071364342
55627.0284028	0.3215844208	0.0137530597
55645.9740278	0.3929208977	0.0512235421
55646.9683912	0.3509719372	0.0998740981
55649.971794	0.3858150252	0.0303605227
55655.9568403	0.3736406736	0.0097238488
55659.7294213	0.3627972036	0.01864604
55662.7190509	0.3872461596	0.0077444473
55666.7081019	0.387273754	0.0095514857
55668.705	0.4147229729	0.0189559686
55673.6840509	0.3976450346	0.0119657585
55674.6724653	0.4004995111	0.0779808696
55676.6611921	0.3757013564	0.0073166759
55683.6427662	0.3978280016	0.0256220366
55686.6523843	0.495947252	0.0400640381
55687.6316667	0.3067684716	0.0176361981
55692.6431944	0.3671140758	0.0089104164
55695.6290046	0.3744392249	0.0255787788
55705.8145023	0.3600948476	0.0057818724
55708.8095602	0.3677413053	0.0455912877
55723.7614352	0.3502639964	0.0127976459
55726.7624074	0.3639414428	0.0106115821
55730.7392708	0.3645633598	0.0133572611
55743.7088657	0.3240223313	0.0051201814
55749.7007407	0.3283717742	0.0199604968
55753.6822454	0.3058637183	0.016706726
55757.6582639	0.3051843927	0.006263717
55760.654456	0.3025870254	0.0052974796
55766.6359375	0.3046345371	0.0088103108
55772.6155093	0.3044452195	0.0131776299
55779.5947685	0.2978386851	0.0082487471
55781.5991551	0.3041107177	0.0143132943
55785.5884144	0.2869606526	0.0237117054
55788.5767245	0.2627996916	0.0202837404
55792.5647454	0.2673142379	0.0129768781
55795.5624769	0.2731983135	0.0044531281
55799.5401736	0.2693132446	0.0122893938
55802.5613194	0.2872615119	0.0063718053
55806.5649537	0.2645210448	0.0087292506
55809.5458333	0.2769848006	0.0091057543
55813.5376968	0.2853448044	0.0053877011
55823.5123611	0.2916638729	0.0053985054
55827.4891782	0.2884725999	0.0330936232
55830.4843171	0.2739710449	0.0095977895
55834.4756829	0.2654118626	0.0176520442
55837.4687037	0.2617657211	0.0139155668
55841.4697569	0.2563445275	0.0128139001
55844.4269329	0.2559917381	0.0083775206
55848.406875	0.2461673597	0.0107626173
55851.4099884	0.2502547922	0.012620395
55855.4279167	0.2805437661	0.0044898474
55858.4031134	0.2765631032	0.0147221778
55862.4034144	0.2856786107	0.0053384241
55865.392963	0.2877882907	0.0057383146
55872.3735764	0.3278083592	0.0051010602
55879.3327315	0.3392727304	0.0230906882
55883.3516667	0.3378909668	0.0068890388
55893.3116667	0.3598828554	0.0085540287
55902.0334606	0.3400145101	0.0087323049
55906.025787	0.347835448	0.006566155
55910.0155671	0.3229224265	0.008635942
55918.983588	0.3359118522	0.0131791971
55922.9845949	0.3108311457	0.0204714458
55926.9813426	0.3145976502	0.0083454529
55928.9608796	0.3148637572	0.0058588612
55935.9799884	0.3205705292	0.008553784
55939.1766319	0.3183957311	0.0058702666
55942.9491782	0.3272834592	0.0155248721
55944.955706	0.3448500983	0.0084481819
55953.1419097	0.3353733848	0.0231594305
55967.101331	0.3631066883	0.0248067087
55975.0617014	0.3567722787	0.0227681399
55985.0594213	0.3319926315	0.0139544065
55989.8096644	0.3103612267	0.0169364147
55996.7956829	0.305540997	0.018246541
56006.0084838	0.3211278649	0.0060330946
56015.7439352	0.331439766	0.0314807559
56024.7162153	0.3238182225	0.0141023411
56038.664838	0.2707181787	0.0052948068
56046.6710648	0.3087825916	0.0387282896
56047.8738426	0.3047329832	0.040989237
56051.8528704	0.3191938919	0.0276657247
56056.8410648	0.3214209577	0.0055215843
56058.6124074	0.2579409515	0.0050947264
56062.8232176	0.3177567836	0.0055829856
56094.7508333	0.343115009	0.0061672279
56101.4792245	0.3565086683	0.011045082
56108.4905903	0.3602695645	0.0302466471
56110.7075231	0.346191288	0.0200361529
56114.4934491	0.3529739022	0.0177338468
56119.4062037	0.3602652059	0.0148171661
56120.4034722	0.3691190741	0.0099701321
56126.425544	0.353814103	0.0295052595
56129.4435417	0.3508722378	0.0176690732
56134.6455208	0.3555106326	0.0302716979
56139.6149653	0.3461622399	0.0166089578
56145.3713194	0.3374490333	0.0196023473
56148.6165509	0.3666395891	0.0276127476
56152.544537	0.3595680636	0.0135902157
56160.3899074	0.3616646672	0.0062276251
56166.5602778	0.3586648949	0.021384805
56173.5443171	0.3534107018	0.0090219324
56184.4849653	0.3548114588	0.0116416579
56187.4924653	0.3527558573	0.0133431508
56189.4812269	0.3501774814	0.0185590995
56193.2114815	0.3632353753	0.0157384711
56198.4746991	0.3473510332	0.0087692429
56202.2178009	0.368877654	0.0161714811
56207.1715625	0.3652119453	0.0106897672
56208.4456134	0.3482114005	0.0254686559
56215.4043403	0.3651274791	0.0204944152
56221.1325463	0.3495377783	0.0108656538
56223.3971412	0.3519042248	0.0112473281
56226.3836343	0.3422500534	0.0139237177
56229.3741088	0.3558445446	0.0145360065
56235.0966782	0.3666710231	0.0065457525
56236.3517014	0.3647919997	0.0076303554
56242.0868056	0.3610100348	0.0104633838
56242.3407176	0.3790338282	0.0093653746
56249.3425231	0.3941924682	0.0069723117
56253.107419	0.3808066869	0.0274904094
56254.2960995	0.3784309266	0.0065038051
56257.3295255	0.3952009499	0.0241614778
56268.2731829	0.4083437704	0.0539806625
56278.2455787	0.4084410394	0.0167488098
56282.9927315	0.4197963142	0.0154491911
56294.185544	0.4203160804	0.0221545596
56296.2234838	0.4198968954	0.006671942
56304.9444792	0.4425384507	0.026089168
56312.125706	0.4453347036	0.03401299
56324.1048727	0.4189084435	0.0126768354
56341.0784722	0.4633528593	0.0185756573
56349.0389236	0.4904825309	0.0146078036
56363.0355324	0.5746632452	0.0119133467
56364.030162	0.5578511809	0.0194290833
56365.8079977	0.5651607748	0.0200571121
56370.979294	0.569358719	0.0235489822
56376.7686574	0.5998751095	0.0090626484
56378.9604745	0.6282195756	0.0504960926
56387.7083333	0.5817199015	0.0276774025
56401.9040162	0.5127312963	0.0441942373
56404.9201736	0.5417288926	0.0248586447
56409.6769213	0.6200221756	0.0132629256
56411.6593287	0.6422749903	0.0207154834
56415.872037	0.6671558552	0.0185349561
56427.8378588	0.6708219731	0.0162469678
56430.8416435	0.6879228801	0.0145418692
56432.8271759	0.677175508	0.0350113144
56437.5973843	0.6678705535	0.0097008881
56438.8045833	0.6733447261	0.0218448807
56443.7982292	0.6574533481	0.0409956946
56455.738588	0.6527013636	0.0224295441
56470.5248032	0.6119422168	0.0226972835
56474.488125	0.6251913165	0.0118007079
56481.6654745	0.6602831289	0.0157015574
56490.6716204	0.605542192	0.0104392487
56504.5947569	0.6300942222	0.0168828699
56509.6073495	0.5925561783	0.0134238011
56511.6057407	0.5907955155	0.0110483449
56513.6004861	0.5792400741	0.0183407112
56520.5957639	0.5971066525	0.0106130165
56527.5496759	0.6075501575	0.0285499073
56530.5893981	0.6142319886	0.0219033638
56534.5271296	0.5811995173	0.0155863151
56541.5190046	0.5874988839	0.0094848596
56544.5285648	0.6007143718	0.0396082448
56546.5335995	0.583181679	0.0180628658
56551.494838	0.6164004665	0.0130263779
56553.4755671	0.5991325638	0.0120779954
56555.5066319	0.5919395387	0.0136265652
56558.4717824	0.593188194	0.0125512836
56565.4440046	0.5791752545	0.0206198748
56572.4208218	0.5452172943	0.0255361426
56580.4408449	0.5601891149	0.0124025148
56583.4104861	0.5602968106	0.01387289
56586.414537	0.5471891466	0.0078812146
56598.3585648	0.5643463299	0.0129375547
56605.3678588	0.5493147771	0.0080999412
56607.1051736	0.5541913961	0.0128854953
56609.3585764	0.5408490509	0.0109906711
56614.3267014	0.5473902415	0.0251381842
56621.2873032	0.5340012279	0.0213377092
56623.059537	0.5469233315	0.0090588279
56626.2929282	0.528910751	0.0257858681
56632.2739815	0.5401377816	0.0132029492
56641.2610301	0.5382157665	0.0108442729
56651.2128472	0.563199941	0.0117793004
56653.9865741	0.6025621896	0.0090645062
56658.1750579	0.5700932256	0.0208886939
56671.1698032	0.5408435753	0.0203114523
56675.1616782	0.5563675548	0.0150360402
56679.1505324	0.5668935487	0.0106310456
56684.1294444	0.5626616563	0.0122775057
56691.853588	0.5484999066	0.0179074447
56693.899838	0.5496376937	0.0523920119
56700.8198264	0.548682265	0.0110307311
56703.0814815	0.5427506284	0.0094045957
56711.0678935	0.5402944591	0.014465178
56732.0121065	0.5117620863	0.035346414
56735.988287	0.4965553597	0.0117149422
56754.9615856	0.5181371745	0.0293303023
56757.9192245	0.5053437953	0.0097845025
56763.6515625	0.5100277989	0.0233818634
56766.6525	0.5055925964	0.0078645049
56770.8989815	0.5055211693	0.0150358166
56775.8879282	0.4820892757	0.0172858309
56779.8453935	0.4875452583	0.0116394445
56787.611088	0.6551834349	0.0139130103
56794.8739005	0.4572536919	0.0468319646
56827.4976505	0.4670184184	0.0120887296
56834.4783102	0.4435731241	0.0095516166
56836.4919676	0.4369775814	0.0098229014
56840.4928704	0.4274132268	0.0110588271
56841.4770833	0.4258211091	0.0065996948
56843.4968056	0.4166222466	0.0085665888
56848.4586111	0.4269031071	0.0081703259
56863.4314931	0.3999100604	0.0074527824
56878.366412	0.4033029873	0.0078767576
56883.3593287	0.4009783486	0.0211797651
56887.3467361	0.3979220281	0.0140681154
56888.3569097	0.4194952969	0.0175212201
56897.3128472	0.3995621788	0.011496632
56898.3240856	0.4483314033	0.0348656239
56902.3141667	0.3859682575	0.0064272465
56907.2934722	0.4112047551	0.0112214621
56925.2649537	0.4146087435	0.00933009
56932.2451505	0.428396696	0.0088643932
56936.2383218	0.4229036638	0.0107686026
56940.2222106	0.3917166725	0.009201786
56944.2226273	0.4145582161	0.0088638658
56966.1436806	0.3963894666	0.0086130459
56974.1087153	0.4068496358	0.0105173567
56979.0859491	0.4240750731	0.0136490408
56989.0613657	0.3613145911	0.0111221657
57002.0359375	0.3575963751	0.0098900778
57011.0182986	0.3824975218	0.0109963366
57027.9806944	0.3321940044	0.0091423143
57032.9394329	0.331560374	0.0107120617
57036.9313889	0.3302377661	0.0096219454
57037.9430208	0.3270113162	0.0123559415
57042.9533796	0.3086307884	0.0087976105
57057.8865278	0.2936885626	0.0076874677
57058.8880093	0.2445148386	0.0229758606
57086.8178125	0.2845857384	0.0110586885
57096.8035417	0.2973490794	0.008630418
57102.7860995	0.2946229135	0.0090736297
57103.769838	0.2888364273	0.0093149852
57108.7718287	0.2759766384	0.0089925827
57113.7547917	0.270924066	0.0119237988
57118.7272569	0.26917817	0.0086525987
57145.6478819	0.3160529779	0.0160823954
57199.5045023	0.2784443277	0.003599937
57215.4607639	0.2463838802	0.00365465
57219.4696065	0.2630313116	0.0040152128
57220.4645718	0.2484856041	0.003563601
57227.4113426	0.2514021066	0.0046673493
57251.325463	0.3008700143	0.0168626635
57255.342037	0.2862985982	0.0119563985
57257.3499769	0.2841844497	0.0101533482
57265.2730556	0.3120149796	0.0211044116
57269.3066782	0.2992811222	0.0131816459
57282.2746065	0.3130449802	0.0271505222
57284.2567361	0.2819972092	0.0172981901
57287.2222801	0.3345752083	0.0125603532
57288.2194329	0.3355150827	0.0157373256
57292.1959954	0.3192231306	0.013153392
57295.1970486	0.3304683907	0.0118884495
57307.3840394	0.3156644769	0.0306744129
57320.1464352	0.3157947034	0.0141306106
57357.0476042	0.3534951766	0.0052819582
57384.0124653	0.3854950335	0.0059049134
57390.9576968	0.3785984416	0.0056634039
57404.9461806	0.3509503212	0.0051784118
57427.8540394	0.3418975412	0.0048183596
57429.8834491	0.3378506133	0.0051566425
57438.8281481	0.3704590827	0.005351388
57445.7950463	0.3575591765	0.0048925335
57448.8112037	0.3303143206	0.0057639354
57462.7329977	0.400540113	0.0064487961
57465.7371528	0.3892777267	0.0056530422
57468.7397338	0.4086462887	0.005503331
57472.755463	0.4245813274	0.0237254512
57520.6286806	0.5152397334	0.0065135249
57522.625081	0.5289969245	0.0074520073
57527.6017593	0.5802204419	0.0077830659
57530.6119213	0.4502360863	0.0057958264
57531.6087384	0.5389438321	0.0069904173
57535.569838	0.4928239717	0.0068878025
57539.5850926	0.4441210618	0.0058437057
57542.5446181	0.4717005248	0.0059702023
57544.5392477	0.4717405972	0.0059295916
57550.4983796	0.4553600227	0.0060660299
57553.4991435	0.4253349492	0.0058995414
57557.4945718	0.4363274752	0.005886097
57560.5189815	0.4273676158	0.0056348782
57569.4332407	0.3927257705	0.0054919371
57574.4261343	0.3661051036	0.0057911723
57576.7353125	0.3899145056	0.0049349945
57587.4251968	0.3497804769	0.0049143891
57589.4008102	0.3424912435	0.0051344465
57591.4377662	0.3376816544	0.0049385995
57598.386713	0.303276844	0.0050089274
57604.3683102	0.3151852654	0.004549056
57608.3731366	0.3099105407	0.0044674748
57612.3498611	0.3031960787	0.0048154432
57615.3211806	0.2837095972	0.0063152282
57618.5410301	0.2893267494	0.0046866236
57621.5724769	0.2881200321	0.004105581
57625.3147106	0.2747510249	0.0040851437
57628.3378125	0.272161283	0.0041208304
57632.2697338	0.2723459973	0.0039984219
57633.2669444	0.2662334447	0.0036557239
57641.255162	0.2448822567	0.0040872632
57645.2815509	0.2501015957	0.0041887584
57650.2120718	0.2529066797	0.003634311
57658.2135995	0.2821693506	0.0041430218
57670.2264815	0.298581752	0.0041003217
57675.226412	0.3097659996	0.0051124506
57679.2016898	0.3169154484	0.0041092167
57683.1908912	0.2920167162	0.0043577847
57700.1076042	0.2886132899	0.0044576872
57706.0857176	0.2842601781	0.0038942296
57711.1516667	0.2793124965	0.003841781
57714.0674421	0.278611999	0.0048459084
57717.0433218	0.2881877222	0.0046302362
57727.0729051	0.283128553	0.0040964459
57734.015706	0.3180961627	0.0042628925
57741.9986806	0.3355912518	0.0051663602
57750.0206829	0.3464134609	0.0045649346
57752.9856481	0.3855570105	0.0078115796
57759.9523032	0.411604528	0.0060723482
57768.9690046	0.4259110571	0.0061387744
57771.9710417	0.3966078281	0.0316766943
57783.9085995	0.3860045397	0.0057914287
57785.8767824	0.401756369	0.0058413916
57808.8008102	0.4083986958	0.005636755
57809.7876389	0.3948048386	0.0063454934
57811.8050694	0.4060824682	0.0052240532
57815.7940394	0.3903265355	0.0057623728
57818.7604745	0.3894470726	0.0051724753


==> sed_arch.csv <==
x,x_err,y,y_err,T-st,T_en
8.178977,0,-15.28988,0,0,0
8.562293,0,-14.9914,0.032719,0,0
8.584331,0,-14.94,0,0,0
9.139879,0,-14.03433,0.025976,0,0
9.146128,0,-14.3782,0,0,0
9.146128,0,-14.281,0,0,0
9.146128,0,-14.29414,0,0,0
9.146128,0,-14.37779,0,0,0
9.146128,0,-14.26761,0.013033,0,0
9.146128,0,-16.25181,0,0,0
9.146128,0,-14.26741,0.013041,49231.5,50508.5
9.660865,0,-13.52578,0.020126,0,0
9.681241,0,-13.57025,0,0,0
9.683947,0,-14.03716,0,0,0
9.685742,0,-13.89963,0.058955,0,0
9.685742,0,-13.90658,0.065639,0,0
9.685742,0,-13.61625,0.000348,0,0
9.685742,0,-13.83139,0.038674,46735.5,47069.5
9.689309,0,-13.46597,0,0,0
9.69897,0,-13.89449,0,0,0
9.69897,0,-13.40894,0,0,0
9.69897,0,-13.78516,0,0,0
9.69897,0,-13.40894,0,0,0
9.90309,0,-13.27084,0,0,0
9.924279,0,-13.383,0,0,0
9.924279,0,-13.34294,0,0,0
9.924279,0,-13.38252,0,0,0
9.92737,0,-13.37943,0.000352,48423.5,48423.5
9.928396,0,-13.01547,0,0,0
10.029384,0,-13.28938,0,0,0
10.161368,0,-13.01909,0,0,0
10.176091,0,-12.60555,0,0,0
10.176091,0,-13.06601,0.012137,0,0
10.176091,0,-12.92812,0,0,0
10.176091,0,-12.73283,0,0,0
10.176091,0,-13.14267,0.021733,0,0
10.176091,0,-12.92445,0,0,0
10.176091,0,-12.82102,0,0,0
10.178977,0,-13.07366,0.03885,0,0
10.187521,0,-12.80688,0,0,0
10.342423,0,-12.62893,0,0,0
10.346353,0,-12.92812,0.108181,0,0
10.380211,0,-12.64207,0,0,0
10.568202,0,-12.41005,0,0,0
10.568202,0,-11.93554,0,0,0
10.568202,0,-12.47756,0,0,0
10.568202,0,-12.30795,0.029433,52258.868,52258.8842
10.568202,0,-12.46801,0.042622,52567.135,52567.1512
10.568202,0,-12.7416,0.044471,52993.729,52993.7452
10.568202,0,-12.66095,0.059252,53008.812,53008.8282
10.568202,0,-12.65365,0.043575,53257.939,53257.9552
10.568202,0,-12.55099,0,53277.755,53277.7712
10.568202,0,-12.70752,0.049377,53278.863,53278.8792
10.568202,0,-12.61225,0.046235,53279.913,53279.9292
10.568202,0,-12.69144,0.063621,53280.899,53280.9152
10.568202,0,-12.61889,0.046952,53292.837,53292.8532
10.568202,0,-12.92665,0.096562,53331.635,53331.6512
10.568202,0,-12.7597,0.055746,53365.642,53365.6582
10.568202,0,-12.98464,0,53434.425,53434.4412
10.847573,0,-12.40265,0.103951,0,0
10.939519,0,-11.74715,0.019009,0,0
10.954243,0,-11.86012,0.062745,0,0
10.954243,0,-12.36452,0.140413,0,0
10.954243,0,-12.51428,0.09071,0,0
11,0,-12.44737,0.063057,0,0
11,0,-12.47549,0.090078,55055.5,55527.5
11.155336,0,-12.29452,0.048057,0,0
11.155336,0,-12.25009,0.050521,55055.5,55527.5
11.155336,0,-12.31102,0.063588,55055.5,55354.5
11.33646,0,-12.02648,0.037705,0,0
11.33646,0,-12.06949,0.037093,55055.5,55527.5
11.39794,0,-11.08249,0.007878,0,0
12.69897,0,-11.02687,0,0,0
13.134496,0,-10.90177,0.018204,55208.35104,55395.73601
13.134496,0,-10.89897,0.019132,55208.35104,55395.73601
13.397592,0,-10.90889,0.008861,55208.35104,55395.73601
13.397592,0,-10.90769,0.009137,55208.35104,55395.73601
13.522575,0,-10.6147,0.028913,53856.5,54338.5
13.814048,0,-10.70981,0.010319,55208.35104,55395.73601
13.814048,0,-10.71941,0.010319,55208.35104,55571.43451
13.932981,0,-10.99568,0.114832,0,0
13.945321,0,-10.70157,0.011275,55208.35104,55395.73601
13.945321,0,-10.71237,0.011275,55208.35104,55571.43451
14.117271,0,-10.85078,0.016209,0,0
14.117271,0,-10.9101,0.042149,0,0
14.136721,0,-11.37469,0.012147,0,0
14.139879,0,-10.88273,0.008389,0,0
14.143015,0,-10.87569,0.008483,0,0
14.256477,0,-10.91424,0.010938,0,0
14.260071,0,-10.91722,0.010806,0,0
14.260071,0,-10.8729,0.051119,0,0
14.262451,0,-11.42136,0.01215,0,0
14.380211,0,-10.9393,0.009972,0,0
14.380211,0,-10.72354,0.064817,0,0
14.385428,0,-10.92492,0.010118,0,0
14.39794,0,-11.4437,0.012188,0,0
14.516668,0,-10.59775,0.001626,0,0
14.516668,0,-10.59733,0.001627,0,0
14.578639,0,-10.63451,0,0,0
14.595165,0,-10.60754,0.001347,0,0
14.595165,0,-10.61052,0.001345,0,0
14.631444,0,-10.90658,0.014996,0,0
14.658965,0,-10.6925,0,0,0
14.667453,0,-11.04818,0,0,0
14.670246,0,-10.67572,0,0,0
14.670246,0,-11.02919,0,0,0
14.670988,0,-10.69045,0.042031,0,0
14.682596,0,-10.62591,0.001299,0,0
14.682596,0,-10.62807,0.0013,0,0
14.733999,0,-10.92445,0.019794,0,0
14.733999,0,-10.70553,0,0,0
14.736397,0,-10.7385,0.024702,53636.43204,53636.43204
14.736397,0,-10.7465,0.024702,53636.44017,53636.44017
14.736397,0,-10.7345,0.024702,53636.44845,53636.44845
14.736397,0,-10.7425,0.024702,53636.45662,53636.45662
14.736397,0,-10.7985,0.024702,53644.33838,53644.33838
14.736397,0,-10.8065,0.024702,53644.34757,53644.34757
14.736397,0,-10.8065,0.024702,53644.35677,53644.35677
14.736397,0,-10.8145,0.024702,53644.36595,53644.36595
14.736397,0,-10.6905,0.024702,53651.28503,53651.28503
14.736397,0,-10.8665,0.042031,53651.29204,53651.29204
14.736397,0,-10.6705,0.024702,53651.29905,53651.29905
14.736397,0,-10.6865,0.024702,53651.30608,53651.30608
14.736397,0,-10.8505,0.024702,53672.24007,53672.24007
14.736397,0,-10.8545,0.024702,53672.24954,53672.24954
14.736397,0,-10.8425,0.024702,53672.25907,53672.25907
14.736397,0,-10.8465,0.024702,53672.26868,53672.26868
14.736397,0,-10.7905,0.024702,53679.27618,53679.27618
14.736397,0,-10.7905,0.024702,53679.28157,53679.28157
14.736397,0,-10.7945,0.024702,53679.28697,53679.28697
14.736397,0,-10.7905,0.024702,53679.29237,53679.29237
14.736397,0,-10.6585,0.024702,53696.22681,53696.22681
14.736397,0,-10.6545,0.024702,53696.23377,53696.23377
14.736397,0,-10.6625,0.024702,53696.24073,53696.24073
14.736397,0,-10.6705,0.024702,53696.24773,53696.24773
14.736397,0,-10.6745,0.024702,53702.17527,53702.17527
14.736397,0,-10.6745,0.024702,53702.18125,53702.18125
14.736397,0,-10.6625,0.024702,53702.18719,53702.18719
14.736397,0,-10.6665,0.024702,53702.19312,53702.19312
14.736397,0,-10.6545,0.024702,53708.27411,53708.27411
14.736397,0,-10.6505,0.024702,53708.28043,53708.28043
14.736397,0,-10.6585,0.024702,53708.28674,53708.28674
14.736397,0,-10.6545,0.024702,53708.29308,53708.29308
14.736397,0,-10.5145,0.024702,53728.11097,53728.11097
14.736397,0,-10.5185,0.024702,53728.11952,53728.11952
14.736397,0,-10.5225,0.024702,53728.12805,53728.12805
14.736397,0,-10.5185,0.024702,53728.13657,53728.13657
14.736397,0,-10.8065,0.024702,53740.07361,53740.07361
14.736397,0,-10.8145,0.024702,53740.08002,53740.08002
14.736397,0,-10.8065,0.024702,53740.08641,53740.08641
14.736397,0,-10.8185,0.024702,53740.09278,53740.09278
14.736397,0,-10.9425,0.024702,53761.07652,53761.07652
14.736397,0,-10.9545,0.024702,53761.08294,53761.08294
14.736397,0,-10.9425,0.028965,53761.08936,53761.08936
14.736397,0,-10.9425,0.024702,53761.09575,53761.09575
14.736397,0,-10.5425,0.033273,53903.43462,53903.43462
14.736397,0,-10.5305,0.033273,53903.43563,53903.43563
14.736397,0,-10.5505,0.033273,53903.4366,53903.4366
14.736397,0,-10.5505,0.033273,53903.43759,53903.43759
14.736397,0,-10.4985,0.024702,53995.41786,53995.41786
14.736397,0,-10.5025,0.024702,53995.42967,53995.42967
14.736397,0,-10.4945,0.024702,53995.44147,53995.44147
14.736397,0,-10.4905,0.020483,53995.45337,53995.45337
14.736397,0,-10.4825,0.024702,54006.27627,54006.27627
14.736397,0,-10.4825,0.024702,54006.28463,54006.28463
14.736397,0,-10.4825,0.024702,54006.29299,54006.29299
14.736397,0,-10.4865,0.024702,54006.30133,54006.30133
14.736397,0,-10.6345,0.024702,54027.25769,54027.25769
14.736397,0,-10.6225,0.024702,54027.26627,54027.26627
14.736397,0,-10.6185,0.024702,54027.27486,54027.27486
14.736397,0,-10.6225,0.024702,54027.28348,54027.28348
14.736397,0,-10.6185,0.024702,54035.23268,54035.23268
14.736397,0,-10.6145,0.024702,54035.23917,54035.23917
14.736397,0,-10.6265,0.024702,54035.24567,54035.24567
14.736397,0,-10.6145,0.024702,54035.25216,54035.25216
14.736397,0,-10.5345,0.024702,54054.18446,54054.18446
14.736397,0,-10.5385,0.024702,54054.191,54054.191
14.736397,0,-10.5425,0.024702,54054.19753,54054.19753
14.736397,0,-10.5345,0.024702,54054.20408,54054.20408
14.736397,0,-10.5985,0.024702,54061.20838,54061.20838
14.736397,0,-10.6025,0.024702,54061.21703,54061.21703
14.736397,0,-10.5985,0.024702,54061.22566,54061.22566
14.736397,0,-10.6025,0.024702,54061.2343,54061.2343
14.736397,0,-10.6865,0.024702,54084.13094,54084.13094
14.736397,0,-10.6825,0.024702,54084.1363,54084.1363
14.736397,0,-10.6985,0.024702,54084.14166,54084.14166
14.736397,0,-10.6665,0.024702,54084.147,54084.147
14.736397,0,-10.7905,0.024702,54117.16381,54117.16381
14.736397,0,-10.7665,0.024702,54117.17032,54117.17032
14.736397,0,-10.7905,0.024702,54117.17679,54117.17679
14.736397,0,-10.7745,0.024702,54117.18329,54117.18329
14.736397,0,-10.6385,0.024702,54266.45401,54266.45401
14.736397,0,-10.6265,0.024702,54266.45763,54266.45763
14.736397,0,-10.6265,0.024702,54266.46137,54266.46137
14.736397,0,-10.6425,0.024702,54266.46499,54266.46499
14.736397,0,-10.5905,0.024702,54348.4475,54348.4475
14.736397,0,-10.5705,0.024702,54348.45535,54348.45535
14.736397,0,-10.5705,0.024702,54348.46332,54348.46332
14.736397,0,-10.5705,0.024702,54348.47107,54348.47107
14.736397,0,-10.5625,0.024702,54356.33821,54356.33821
14.736397,0,-10.5385,0.024702,54356.34648,54356.34648
14.736397,0,-10.5265,0.024702,54356.35482,54356.35482
14.736397,0,-10.5425,0.024702,54356.36311,54356.36311
14.736397,0,-10.6225,0.024702,54363.26735,54363.26735
14.736397,0,-10.6025,0.024702,54363.27445,54363.27445
14.736397,0,-10.6185,0.024702,54363.28155,54363.28155
14.736397,0,-10.5945,0.024702,54363.28863,54363.28863
14.736397,0,-10.6145,0.024702,54381.3062,54381.3062
14.736397,0,-10.6145,0.024702,54381.31372,54381.31372
14.736397,0,-10.6105,0.024702,54381.32124,54381.32124
14.736397,0,-10.6105,0.024702,54381.32884,54381.32884
14.736397,0,-10.5265,0.024702,54387.44548,54387.44548
14.736397,0,-10.5385,0.024702,54387.45059,54387.45059
14.736397,0,-10.5265,0.024702,54387.45568,54387.45568
14.736397,0,-10.5305,0.024702,54387.46093,54387.46093
14.736397,0,-10.5705,0.024702,54394.23505,54394.23505
14.736397,0,-10.5745,0.024702,54394.24582,54394.24582
14.736397,0,-10.5785,0.024702,54394.2566,54394.2566
14.736397,0,-10.5905,0.024702,54394.26736,54394.26736
14.736397,0,-10.3625,0.020483,54405.23524,54405.23524
14.736397,0,-10.3665,0.020483,54405.24227,54405.24227
14.736397,0,-10.3665,0.020483,54405.24933,54405.24933
14.736397,0,-10.3745,0.020483,54405.25633,54405.25633
14.736397,0,-10.5545,0.024702,54413.27575,54413.27575
14.736397,0,-10.5345,0.024702,54413.28222,54413.28222
14.736397,0,-10.5385,0.024702,54413.28872,54413.28872
14.736397,0,-10.5385,0.024702,54413.29522,54413.29522
14.736397,0,-10.6265,0.024702,54422.13659,54422.13659
14.736397,0,-10.6265,0.024702,54422.14357,54422.14357
14.736397,0,-10.6145,0.024702,54422.15055,54422.15055
14.736397,0,-10.6305,0.024702,54422.15754,54422.15754
14.736397,0,-10.5345,0.024702,54498.12549,54498.12549
14.736397,0,-10.5425,0.024702,54498.13054,54498.13054
14.736397,0,-10.5345,0.024702,54498.13555,54498.13555
14.736397,0,-10.5305,0.024702,54498.14054,54498.14054
14.736397,0,-10.6465,0.024702,54626.45801,54626.45801
14.736397,0,-10.6385,0.024702,54626.45947,54626.45947
14.736397,0,-10.6225,0.024702,54626.46095,54626.46095
14.736397,0,-10.6305,0.024702,54626.46242,54626.46242
14.736397,0,-10.6465,0.024702,54718.30421,54718.30421
14.736397,0,-10.6545,0.024702,54718.31015,54718.31015
14.736397,0,-10.6505,0.024702,54718.31605,54718.31605
14.736397,0,-10.6545,0.024702,54718.32197,54718.32197
14.736397,0,-10.6745,0.024702,54731.46598,54731.46598
14.736397,0,-10.6825,0.024702,54731.47357,54731.47357
14.736397,0,-10.6865,0.024702,54731.48121,54731.48121
14.736397,0,-10.6905,0.024702,54731.48881,54731.48881
14.736397,0,-10.6265,0.024702,54739.30042,54739.30042
14.736397,0,-10.6185,0.024702,54739.30584,54739.30584
14.736397,0,-10.6185,0.024702,54739.31127,54739.31127
14.736397,0,-10.6225,0.024702,54739.31671,54739.31671
14.736397,0,-10.6145,0.024702,54746.35346,54746.35346
14.736397,0,-10.6265,0.024702,54746.35922,54746.35922
14.736397,0,-10.6225,0.024702,54746.36506,54746.36506
14.736397,0,-10.6225,0.024702,54746.3708,54746.3708
14.736397,0,-10.4945,0.020483,54763.33357,54763.33357
14.736397,0,-10.4905,0.020483,54763.34751,54763.34751
14.736397,0,-10.4945,0.020483,54763.36143,54763.36143
14.736397,0,-10.4905,0.020483,54763.37531,54763.37531
14.736397,0,-10.5265,0.024702,54772.24532,54772.24532
14.736397,0,-10.5265,0.024702,54772.25201,54772.25201
14.736397,0,-10.5265,0.024702,54772.2587,54772.2587
14.736397,0,-10.5185,0.024702,54772.26533,54772.26533
14.736397,0,-10.6945,0.024702,54787.21548,54787.21548
14.736397,0,-10.7105,0.024702,54787.22211,54787.22211
14.736397,0,-10.7105,0.024702,54787.22867,54787.22867
14.736397,0,-10.7145,0.024702,54787.23531,54787.23531
14.736397,0,-10.7065,0.024702,54787.24185,54787.24185
14.736397,0,-10.5905,0.024702,54802.18106,54802.18106
14.736397,0,-10.5985,0.024702,54802.18836,54802.18836
14.736397,0,-10.5825,0.024702,54802.19563,54802.19563
14.736397,0,-10.5785,0.024702,54802.20286,54802.20286
14.736397,0,-10.5145,0.024702,54848.13584,54848.13584
14.736397,0,-10.5145,0.024702,54848.14308,54848.14308
14.736397,0,-10.5145,0.024702,54848.15034,54848.15034
14.736397,0,-10.5145,0.024702,54848.15761,54848.15761
14.736397,0,-10.5385,0.024702,54861.09463,54861.09463
14.736397,0,-10.5385,0.024702,54861.1032,54861.1032
14.736397,0,-10.5345,0.024702,54861.1117,54861.1117
14.736397,0,-10.5345,0.024702,54861.12022,54861.12022
14.736397,0,-10.7385,0.024702,55058.47495,55058.47495
14.736397,0,-10.7345,0.024702,55058.48045,55058.48045
14.736397,0,-10.7425,0.024702,55058.48595,55058.48595
14.736397,0,-10.7465,0.024702,55058.49136,55058.49136
14.736397,0,-10.5305,0.024702,55092.27426,55092.27426
14.736397,0,-10.5265,0.024702,55092.28204,55092.28204
14.736397,0,-10.5305,0.024702,55092.28991,55092.28991
14.736397,0,-10.5265,0.024702,55092.29786,55092.29786
14.736397,0,-10.6185,0.024702,55099.25539,55099.25539
14.736397,0,-10.6265,0.024702,55099.26203,55099.26203
14.736397,0,-10.6185,0.024702,55099.26866,55099.26866
14.736397,0,-10.6145,0.024702,55099.27529,55099.27529
14.736397,0,-10.5785,0.024702,55113.43814,55113.43814
14.736397,0,-10.5825,0.024702,55113.44603,55113.44603
14.736397,0,-10.5785,0.024702,55113.45384,55113.45384
14.736397,0,-10.5865,0.024702,55113.46166,55113.46166
14.736397,0,-10.6425,0.024702,55124.19244,55124.19244
14.736397,0,-10.6385,0.024702,55124.19961,55124.19961
14.736397,0,-10.6385,0.024702,55124.20694,55124.20694
14.736397,0,-10.6505,0.024702,55124.21426,55124.21426
14.736397,0,-10.6705,0.024702,55130.22845,55130.22845
14.736397,0,-10.6665,0.024702,55130.23703,55130.23703
14.736397,0,-10.6705,0.024702,55130.24565,55130.24565
14.736397,0,-10.6745,0.024702,55130.25422,55130.25422
14.736397,0,-10.6065,0.024702,55141.20423,55141.20423
14.736397,0,-10.6145,0.024702,55141.21028,55141.21028
14.736397,0,-10.6105,0.024702,55141.21623,55141.21623
14.736397,0,-10.6065,0.024702,55141.22226,55141.22226
14.736397,0,-10.5425,0.024702,55154.20813,55154.20813
14.736397,0,-10.5425,0.024702,55154.21418,55154.21418
14.736397,0,-10.5425,0.024702,55154.22022,55154.22022
14.736397,0,-10.5425,0.024702,55154.22633,55154.22633
14.736397,0,-10.6425,0.024702,55161.12476,55161.12476
14.736397,0,-10.6385,0.024702,55161.13035,55161.13035
14.736397,0,-10.6385,0.024702,55161.13594,55161.13594
14.736397,0,-10.6545,0.024702,55161.14147,55161.14147
14.736397,0,-10.6465,0.024702,55161.14707,55161.14707
14.736397,0,-10.6545,0.024702,55176.14699,55176.14699
14.736397,0,-10.6505,0.024702,55176.15426,55176.15426
14.736397,0,-10.6305,0.024702,55176.16154,55176.16154
14.736397,0,-10.6505,0.024702,55176.16888,55176.16888
14.736397,0,-10.6585,0.024702,55184.18025,55184.18025
14.736397,0,-10.6585,0.024702,55184.18708,55184.18708
14.736397,0,-10.6505,0.024702,55184.19397,55184.19397
14.736397,0,-10.6545,0.024702,55184.20079,55184.20079
14.736397,0,-10.6625,0.024702,55243.09365,55243.09365
14.736397,0,-10.6625,0.024702,55243.09679,55243.09679
14.736397,0,-10.6745,0.024702,55243.09992,55243.09992
14.736397,0,-10.6705,0.024702,55243.10304,55243.10304
14.736397,0,-10.6385,0.024702,55470.32858,55470.32858
14.736397,0,-10.6425,0.024702,55470.33994,55470.33994
14.736397,0,-10.6225,0.024702,55470.34568,55470.34568
14.736397,0,-10.6705,0.024702,55477.31331,55477.31331
14.736397,0,-10.6505,0.024702,55477.3294,55477.3294
14.736397,0,-10.6705,0.024702,55477.33745,55477.33745
14.736397,0,-10.7425,0.024702,55482.23699,55482.23699
14.736397,0,-10.7305,0.024702,55482.24955,55482.24955
14.736397,0,-10.7345,0.024702,55482.25582,55482.25582
14.736397,0,-10.8225,0.024702,55497.16468,55497.16468
14.736397,0,-10.8345,0.024702,55497.17839,55497.17839
14.736397,0,-10.8185,0.024702,55497.18525,55497.18525
14.736397,0,-10.8465,0.024702,55506.21455,55506.21455
14.736397,0,-10.8505,0.024702,55506.22848,55506.22848
14.736397,0,-10.8505,0.024702,55506.23542,55506.23542
14.736397,0,-10.7905,0.024702,55531.21727,55531.21727
14.736397,0,-10.7745,0.024702,55531.23103,55531.23103
14.736397,0,-10.7585,0.024702,55531.23798,55531.23798
14.736397,0,-10.7345,0.024702,55543.13712,55543.13712
14.736397,0,-10.7065,0.024702,55543.15525,55543.15525
14.736397,0,-10.7225,0.024702,55543.16438,55543.16438
14.736397,0,-10.6665,0.024702,55577.21608,55577.21608
14.736397,0,-10.6425,0.024702,55577.22341,55577.22341
14.736397,0,-10.6385,0.024702,55577.23077,55577.23077
14.736397,0,-10.6265,0.024702,55577.23813,55577.23813
14.736397,0,-10.6545,0.024702,55591.109,55591.109
14.736397,0,-10.6705,0.024702,55591.11417,55591.11417
14.736397,0,-10.6705,0.024702,55591.11929,55591.11929
14.736397,0,-10.6625,0.024702,55591.12446,55591.12446
14.736397,0,-10.9945,0.024702,55825.28176,55825.28176
14.736397,0,-10.9585,0.024702,55825.28904,55825.28904
14.736397,0,-10.9585,0.024702,55825.29642,55825.29642
14.736397,0,-10.9585,0.024702,55825.3038,55825.3038
14.736397,0,-10.6905,0.024702,55832.40098,55832.40098
14.736397,0,-10.6825,0.024702,55832.40659,55832.40659
14.736397,0,-10.6905,0.024702,55832.41233,55832.41233
14.736397,0,-10.6825,0.024702,55832.4181,55832.4181
14.736397,0,-10.8625,0.024702,55851.29281,55851.29281
14.736397,0,-10.8825,0.024702,55851.30132,55851.30132
14.736397,0,-10.8865,0.024702,55851.30995,55851.30995
14.736397,0,-10.8945,0.024702,55851.31847,55851.31847
14.736397,0,-10.8065,0.024702,55862.24213,55862.24213
14.736397,0,-10.8105,0.024702,55862.25124,55862.25124
14.736397,0,-10.8065,0.024702,55862.26044,55862.26044
14.736397,0,-10.8225,0.024702,55862.26954,55862.26954
14.736397,0,-10.7265,0.024702,55884.19622,55884.19622
14.736397,0,-10.7385,0.024702,55884.20184,55884.20184
14.736397,0,-10.7305,0.024702,55884.2075,55884.2075
14.736397,0,-10.7265,0.024702,55884.21316,55884.21316
14.736397,0,-10.5945,0.024702,55935.2056,55935.2056
14.736397,0,-10.5785,0.024702,55935.21116,55935.21116
14.736397,0,-10.5905,0.024702,55935.21672,55935.21672
14.736397,0,-10.5865,0.024702,55935.22224,55935.22224
14.736397,0,-10.4785,0.024702,55951.12344,55951.12344
14.736397,0,-10.4825,0.024702,55951.13141,55951.13141
14.736397,0,-10.4745,0.024702,55951.1394,55951.1394
14.736397,0,-10.4785,0.024702,55951.14738,55951.14738
14.736397,0,-10.5745,0.024702,55958.1062,55958.1062
14.736397,0,-10.5785,0.024702,55958.11126,55958.11126
14.736397,0,-10.5865,0.024702,55958.11645,55958.11645
14.736397,0,-10.5745,0.024702,55958.12168,55958.12168
14.736397,0,-10.6265,0.024702,56187.34174,56187.34174
14.736397,0,-10.6105,0.024702,56187.34789,56187.34789
14.736397,0,-10.6145,0.024702,56187.35399,56187.35399
14.736397,0,-10.6105,0.024702,56187.36015,56187.36015
14.736397,0,-10.7505,0.024702,56196.21958,56196.21958
14.736397,0,-10.7425,0.024702,56196.2269,56196.2269
14.736397,0,-10.7545,0.024702,56196.23564,56196.23564
14.736397,0,-10.7385,0.024702,56196.24668,56196.24668
14.736397,0,-10.6985,0.024702,56205.39253,56205.39253
14.736397,0,-10.6985,0.024702,56205.39928,56205.39928
14.736397,0,-10.7025,0.024702,56205.40601,56205.40601
14.736397,0,-10.7025,0.024702,56205.4167,56205.4167
14.736397,0,-10.7745,0.024702,56216.32532,56216.32532
14.736397,0,-10.7505,0.024702,56216.33164,56216.33164
14.736397,0,-10.7705,0.024702,56216.33791,56216.33791
14.736397,0,-10.7705,0.024702,56216.34406,56216.34406
14.736397,0,-10.6545,0.024702,56225.22933,56225.22933
14.736397,0,-10.6545,0.024702,56225.23637,56225.23637
14.736397,0,-10.6465,0.024702,56225.24339,56225.24339
14.736397,0,-10.6545,0.024702,56225.25044,56225.25044
14.736397,0,-10.7385,0.024702,56238.27513,56238.27513
14.736397,0,-10.7385,0.024702,56238.28258,56238.28258
14.736397,0,-10.7425,0.024702,56238.29018,56238.29018
14.736397,0,-10.7465,0.024702,56238.29772,56238.29772
14.736397,0,-10.7665,0.024702,56244.26145,56244.26145
14.736397,0,-10.7665,0.024702,56244.26754,56244.26754
14.736397,0,-10.7665,0.024702,56244.27365,56244.27365
14.736397,0,-10.7505,0.024702,56244.27974,56244.27974
14.736397,0,-10.7305,0.024702,56265.10639,56265.10639
14.736397,0,-10.7145,0.024702,56265.11143,56265.11143
14.736397,0,-10.7225,0.024702,56265.11645,56265.11645
14.736397,0,-10.7305,0.024702,56265.1215,56265.1215
14.736397,0,-10.8105,0.024702,56297.17967,56297.17967
14.736397,0,-10.8145,0.024702,56297.18637,56297.18637
14.736397,0,-10.8145,0.024702,56297.1931,56297.1931
14.736397,0,-10.8225,0.024702,56297.19982,56297.19982
14.736397,0,-10.8945,0.024702,56331.13954,56331.13954
14.736397,0,-10.8945,0.024702,56331.14465,56331.14465
14.736397,0,-10.8985,0.024702,56331.14973,56331.14973
14.736397,0,-10.8865,0.024702,56331.15486,56331.15486
14.736397,0,-10.8785,0.024702,56539.34644,56539.34644
14.736397,0,-10.8745,0.024702,56539.35143,56539.35143
14.736397,0,-10.8985,0.024702,56539.35641,56539.35641
14.736397,0,-10.8705,0.024702,56539.36151,56539.36151
14.736397,0,-10.8465,0.024702,56551.2953,56551.2953
14.736397,0,-10.8785,0.024702,56551.30039,56551.30039
14.736397,0,-10.8625,0.024702,56551.30549,56551.30549
14.736397,0,-10.8585,0.024702,56551.31058,56551.31058
14.736397,0,-11.0265,0.024702,56561.32934,56561.32934
14.736397,0,-11.0145,0.024702,56561.33604,56561.33604
14.736397,0,-11.0025,0.024702,56561.34274,56561.34274
14.736397,0,-11.0265,0.024702,56561.34948,56561.34948
14.736397,0,-10.9705,0.024702,56569.25392,56569.25392
14.736397,0,-10.9625,0.024702,56569.26173,56569.26173
14.736397,0,-10.9745,0.024702,56569.26957,56569.26957
14.736397,0,-10.9545,0.024702,56569.27737,56569.27737
14.736397,0,-10.9785,0.024702,56571.28782,56571.28782
14.736397,0,-10.9785,0.024702,56571.29508,56571.29508
14.736397,0,-10.9785,0.024702,56571.30241,56571.30241
14.736397,0,-10.9705,0.024702,56571.30975,56571.30975
14.736397,0,-10.9025,0.024702,56578.39851,56578.39851
14.736397,0,-10.9185,0.024702,56578.40246,56578.40246
14.736397,0,-10.9065,0.024702,56578.40582,56578.40582
14.736397,0,-10.9145,0.024702,56578.40916,56578.40916
14.736397,0,-10.8065,0.024702,56587.37613,56587.37613
14.736397,0,-10.8345,0.024702,56587.38219,56587.38219
14.736397,0,-10.8225,0.024702,56587.38831,56587.38831
14.736397,0,-10.8345,0.024702,56587.39437,56587.39437
14.736397,0,-10.8185,0.024702,56593.22439,56593.22439
14.736397,0,-10.8185,0.024702,56593.23093,56593.23093
14.736397,0,-10.8105,0.024702,56593.23746,56593.23746
14.736397,0,-10.8105,0.024702,56593.24398,56593.24398
14.744293,0,-11.02274,0.020392,53762.85694,53762.85899
14.744293,0,-10.57074,0.01263,53886.34309,53886.35035
14.744293,0,-10.56274,0.008951,53887.0116,53887.02886
14.798582,0,-10.65073,0.001239,0,0
14.798582,0,-10.65328,0.001243,0,0
14.833147,0,-10.52724,0,0,0
14.833657,0,-10.56197,0.042031,0,0
14.84042,0,-11.08735,0.056818,53762.85962,53762.85973
14.84042,0,-10.60335,0.01131,53886.34947,53886.3537
14.84042,0,-10.58334,0.01131,53887.00573,53887.023
14.926908,0,-10.67897,0.001772,0,0
14.926908,0,-10.68008,0.001764,0,0
14.932626,0,-11.12152,0.01787,53762.8592,53762.86098
14.932626,0,-10.60153,0.01131,53886.34853,53886.3558
14.932626,0,-10.59352,0.01131,53887.00453,53887.02179
15.056142,0,-11.1704,0.01695,53762.85845,53762.86255
15.056142,0,-10.6704,0.014429,53886.34671,53886.36127
15.056142,0,-10.66639,0.014429,53887.00216,53887.03677
15.11059,0,-11.25493,0.013361,0,0
15.11059,0,-11.40782,0.017114,0,0
15.128399,0,-11.17785,0.019991,53762.92668,53762.9318
15.128399,0,-10.66585,0.014429,53886.34402,53886.36227
15.128399,0,-10.64985,0.014429,53887.01279,53887.0609
15.16938,0,-11.20551,0.01695,53762.85548,53762.86369
15.16938,0,-10.69351,0.014429,53886.33951,53886.34948
15.16938,0,-10.68152,0.014429,53887.00694,53887.03096
15.286456,0,-11.28967,0.030379,0,0
15.290035,0,-11.40671,0.033525,0,0
15.290035,0,-11.48946,0.038571,0,0
22.684845,0,-10.94145,0.027424,54682.65486,56139.94861
22.684845,0,-10.89214,0.037587,54682.65486,55409.05347
22.684845,0,-10.96884,0.072315,54682.65486,55016.61944
23.161967,0,-10.83898,0.015022,54682.65486,56139.94861
23.161967,0,-10.91004,0.024056,54682.65486,55409.05347
23.161967,0,-11.01627,0.039057,54682.65486,55016.61944
23.383815,0,-11.04365,0.08204,54682.7,54713
23.383815,0,-10.94281,0.072777,54713,54743.4
23.383815,0,-10.78015,0.057992,54743.4,54773.8
23.383815,0,-11.07812,0.089,54773.8,54804.1
23.383815,0,-11.15019,0.10661,54804.1,54834.5
23.383815,0,-11.03735,0.080831,54834.5,54864.9
23.383815,0,-11.37384,0.172969,54864.9,54895.2
23.383815,0,-11.16578,0.114669,54895.2,54925.6
23.383815,0,-11.0835,0.096613,54925.6,54956
23.383815,0,-11.17048,0.111932,54956,54986.4
23.383815,0,-11.06534,0.088663,54986.4,55016.7
23.383815,0,-10.93123,0.076988,55016.7,55047.1
23.383815,0,-10.77633,0.053992,55047.1,55077.5
23.383815,0,-10.73286,0.057551,55077.5,55107.8
23.383815,0,-10.84334,0.070856,55107.8,55138.2
23.383815,0,-10.9723,0.085432,55138.2,55168.6
23.383815,0,-10.69969,0.054897,55168.6,55198.9
23.383815,0,-11.01041,0.086686,55198.9,55229.3
23.383815,0,-11.05436,0.095448,55229.3,55259.7
23.383815,0,-10.84871,0.075458,55259.7,55290.1
23.383815,0,-10.49279,0.037973,55290.1,55320.4
23.383815,0,-10.85826,0.068184,55320.4,55350.8
23.383815,0,-10.91259,0.076913,55350.8,55381.2
23.383815,0,-10.94114,0.086886,55381.2,55409
23.684845,0,-10.80356,0.017323,54682.65486,56139.94861
23.684845,0,-10.85177,0.026686,54682.65486,55409.05347
23.684845,0,-10.90852,0.042664,54682.65486,55016.61944
24.161967,0,-10.8643,0.027135,54682.65486,56139.94861
24.161967,0,-10.98302,0.0453,54682.65486,55409.05347
24.161967,0,-11.38271,0.104129,54682.65486,55016.61944
25.161967,0,-11.04109,0.058976,54682.65486,56139.94861
25.161967,0,-11.24294,0.09588,54682.65486,55409.05347
16.9574876,0.69897,-12.01516,0.657322,53887.0043,53887.0043
17.1077321,0.82119,-12.0667,0.753215,53887.0043,53887.0043
17.2316454,0.87047,-12.10628,0.788958,53887.0043,53887.0043
17.3401049,0.93546,-12.20568,0.828534,53887.0043,53887.0043
17.4365347,0.9739,-12.22428,0.853942,53887.0043,53887.0043
17.521759,1.04139,-12.15449,0.88807,53887.0043,53887.0043
17.6240055,0.86034,-12.19316,0.780558,53887.0043,53887.0043
17.7891441,0.65364,-12.15373,0.618752,53887.0043,53887.0043
18.0128659,0.56871,-12.04238,0.544516,53887.0043,53887.0043
17.0118452,0.53148,-12.01534,0.430327,53762.85622,53762.85622
17.2347147,0.64714,-12.10481,0.502626,53762.85622,53762.85622
17.3877777,0.85819,-12.11687,0.579904,53762.85622,53762.85622
17.6350945,0.44886,-12.4383,0.373264,53762.85622,53762.85622


==> seddata.txt <==
x               y               ey            label
10.1760912591	-13.4235398284	0.0080627966  O
10.5682017241	-13.0338582673	0.100582602   A
14.6866362693	-10.6028148254	0.0063995238  K
14.7403626895	-10.6090648929	0.0160300565  U
14.8419848046	-10.585026652	0.0121101346  U
14.932625944	-10.6003262785	0.0137555424  U
15.0606978404	-10.625251654	0.0179581685  U
15.1287222843	-10.585026652	0.0084520388  U
15.1634595518	-10.638272164	0.0152380716  U
16.9457310212	-11.0245921179	0.0855756028  X
17.069179896	-11.0816057752	0.0619008341  X
17.1687679898	-11.0833228072	0.0621748807  X
17.2584994083	-11.1219962423	0.054806232   X
17.3424795214	-11.2677008503	0.0569739437  X
17.4208646069	-11.262791898	0.0521075596  X
17.4957078999	-11.29625162	0.0538727329  X
17.5902639939	-11.3428590376	0.0655175132  X
17.7726041955	-11.4016516769	0.1196037994  X
22.6690098831	-10.6951393164	0.1595847905  F
23.2860071221	-10.5362313475	0.1354728273  F
23.9019702364	-10.4159697193	0.1670035182  F
24.5201689975	-10.3447185214	0.3131927342  F
25.135514281	-9.8954667986	0	      F
25.7526706188	-9.2651204371	0	      F
25.2191390019	-10.1705675664	0.1371629586  M
25.4553322153	-10.4614262662	0.1187071584  M
25.7097870742	-10.7166987713	0.1986173431  M
25.2266772208	-10.6786087217	0.1591308025  MS
25.4626375426	-10.9105187973	0.1230501032  MS
25.7138683913	-11.2230084151	0.2322430385  MS
25.946933456	-10.89660683	0.2444754814  MS
16.9516580206	-11.0320975016	0.0879767278  XH
17.0867512312	-11.061048843	0.0638290427  XH
17.1862215363	-10.9980809427	0.0543981051  XH
17.2671247751	-11.0464612387	0.0483778889  XH
17.3401068604	-11.1287268492	0.0476877282  XH
17.4108109637	-11.1725739195	0.0466822812  XH
17.4821014535	-11.1877656963	0.0474811313  XH
17.5624356227	-11.2271747179	0.0532732048  XH
17.6941487306	-11.2968562348	0.0875791328  XH
16.9689123608	-11.8762248669	0.1386474963  XL
17.1687920203	-12.1006266857	0.1403608636  XL
17.3401068604	-12.1823422182	0.1229997519  XL
17.495724678	-12.2795070343	0.1253951774  XL
18.0133850177	-12.3546491052	0.2953676464  XL
14.6866362693	-10.6644088024	0.0067993435  KL



==> sum_blob.dat <==
       8.6159153      -21.850835
       8.7416428      -21.431743
       8.8673703      -21.012651
       8.9930977      -20.593562
       9.1188252      -20.174477
       9.2445527      -19.755389
       9.3702802      -19.336287
       9.4960077      -18.917169
       9.6217351      -18.498067
       9.7474626      -18.079022
       9.8731901      -17.660034
       9.9989176      -17.240979
       10.124645      -16.821697
       10.250373      -16.402197
       10.376100      -15.983001
       10.501828      -15.564771
       10.627555      -15.153055
       10.753282      -14.766187
       10.879010      -14.427129
       11.004737      -14.148447
       11.130465      -13.913085
       11.256192      -13.703905
       11.381920      -13.509689
       11.507647      -13.327091
       11.633375      -13.154850
       11.759102      -12.991297
       11.884830      -12.832677
       12.010557      -12.675473
       12.136285      -12.517946
       12.262012      -12.361178
       12.262012      -12.361178
       12.387740      -12.206619
       12.513467      -12.055371
       12.639195      -11.907936
       12.764922      -11.765160
       12.890650      -11.628128
       13.016377      -11.498143
       13.142105      -11.377249
       13.267832      -11.267117
       13.393560      -11.168714
       13.519287      -11.084110
       13.645015      -11.013337
       13.770742      -10.953440
       13.896469      -10.902399
       14.022197      -10.858452
       14.147924      -10.819776
       14.273652      -10.785114
       14.399379      -10.753997
       14.525107      -10.726716
       14.650834      -10.703973
       14.776562      -10.686024
       14.902289      -10.672728
       15.028017      -10.664390
       15.153744      -10.660974
       15.279472      -10.662185
       15.405199      -10.668173
       15.530927      -10.678698
       15.656654      -10.693260
       15.782382      -10.711748
       15.908109      -10.733787
       15.908109      -10.733787
       16.033837      -10.758860
       16.159564      -10.786750
       16.285292      -10.817129
       16.411019      -10.849650
       16.536747      -10.884189
       16.662474      -10.920711
       16.788202      -10.959313
       16.913929      -11.000326
       17.039657      -11.044333
       17.165384      -11.092246
       17.291111      -11.145492
       17.416839      -11.206720
       17.542566      -11.279830
       17.668294      -11.369918
       17.794021      -11.482607
       17.919749      -11.625378
       18.045476      -11.809575
       18.171204      -12.054768
       18.296931      -12.387562
       18.422659      -12.830728
       18.548386      -13.330981
       18.674114      -13.627561
       18.799841      -13.587248
       18.925569      -13.445805
       19.051296      -13.289157
       19.177024      -13.141595
       19.302751      -12.997202
       19.428479      -12.847132
       19.554206      -12.707837
       19.554206      -12.707837
       19.679934      -12.572813
       19.805661      -12.432168
       19.931389      -12.304047
       20.057116      -12.181739
       20.182844      -12.053996
       20.308571      -11.940216
       20.434298      -11.833905
       20.560026      -11.722607
       20.685753      -11.625344
       20.811481      -11.536394
       20.937208      -11.442928
       21.062936      -11.361380
       21.188663      -11.287402
       21.314391      -11.209677
       21.440118      -11.141669
       21.565846      -11.080172
       21.691573      -11.015797
       21.817301      -10.959547
       21.943028      -10.908857
       22.068756      -10.855682
       22.194483      -10.809078
       22.320211      -10.767676
       22.445938      -10.725281
       22.571666      -10.688519
       22.697393      -10.656535
       22.823121      -10.624636
       22.948848      -10.597345
       23.074576      -10.574358
       23.200303      -10.552603
       23.200303      -10.552603
       23.326031      -10.534987
       23.451758      -10.521540
       23.577486      -10.510390
       23.703213      -10.502915
       23.828940      -10.499459
       23.954668      -10.499472
       24.080395      -10.503308
       24.206123      -10.511151
       24.331850      -10.523267
       24.457578      -10.540863
       24.583305      -10.564295
       24.709033      -10.593441
       24.834760      -10.629089
       24.960488      -10.672023
       25.086215      -10.722678
       25.211943      -10.780164
       25.337670      -10.846655
       25.463398      -10.925259
       25.589125      -11.010375
       25.714853      -11.104580
       25.840580      -11.216230
       25.966308      -11.339633
       26.092035      -11.476870
       26.217763      -11.643418
       26.343490      -11.864821
       26.469218      -12.106721
       26.594945      -12.390454
       26.720673      -13.232712
       26.846400      -14.844100

